Innocent Bystanders: Carbon Stars from the Sloan Digital Sky Survey

Among stars showing carbon molecular bands (C stars), the main sequence dwarfs, likely in post-mass transfer binaries, are numerically dominant in the Galaxy. Via spectroscopic selection from the Sloan Digital Sky Survey, we retrieve 1220 C stars, ~5 times more than previously known, including a wider variety than past techniques such as color or grism selection have netted, and additionally yielding 167 DQ white dwarfs. Of the C stars with proper motion measurements, we identify 69% as clearly dwarfs (dCs), while ~7% are giants. The dCs likely span absolute magnitudes M_i from ~6.5 to 10.5. "G-type" dC stars with weak CN and relatively blue colors are probably the most massive dCs still cool enough to show C_2 bands. We report Balmer emission in 22 dCs, none of which are G-types. We find 8 new DA/dC stars in composite spectrum binaries, quadrupling the total sample of these "smoking guns" for AGB binary mass transfer. Eleven very red C stars with strong red CN bands appear to be "N"-type AGB stars at large Galactocentric distances, one likely a new discovery in the dIrr galaxy Leo A. Two such stars within 30arcmin of each other may trace a previously unidentified dwarf galaxy or tidal stream at ~40 kpc. We explore the multiwavelength properties of the sample and report the first X-ray detection of a dC star, which shows strong Balmer emission. Our own spectroscopic survey additionally provides the dC surface density from a complete sample of dwarfs limited by magnitude, color, and proper-motion.

==> datafile1.txt <==
Title: Innocent Bystanders: Carbon Stars from the Sloan Digital Sky Survey 
Authors Green P. 
Table: Carbon Stars with SDSS Spectroscopy
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---     Name      SDSSJ Name (1)
  20- 27 F8.2   d       Epoch     ? SDSS MJD of SDSS DR8 astrometry (2)
  29- 33 F5.2   mag     rmag      SDSS dereddened r band PSF magnitude
  35- 39 F5.2   mag     u-g       SDSS u-g color
  41- 44 F4.2   mag     g-r       SDSS g-r color
  46- 50 F5.2   mag     r-i       SDSS r-i color
  52- 56 F5.2   mag     i-z       SDSS i-z color
  58- 62 F5.2   mag     J-H       ? The J-H color (3)
  64- 69 F6.2   mag     H-K       ? The H-K color (3)
  71- 75 F5.2   mag     r-J       ? The r-J color from SDSS vs. UKIDSS or 2MASS
  77- 81 F5.2   mag     NUV       ? GALEX NUV magnitude
  83- 87 F5.2   mag     FUV       ? GALEX FUV magnitude
  89- 94 F6.1   mas/yr  muRA      Proper motion in Right Ascension (4)
  96-100 F5.1   mas/yr emuRA      The 1{sigma} error in muRA (4)
 102-107 F6.1   mas/yr  muDE      Proper motion in Declination (4)
 109-114 F6.2   mas/yr emuDE      The 1{sigma} error in muDE (4)
 116-119 F4.2   mag     iMag      ? Absolute i band magnitude estimate (5)
 121-123 A3     ---     Class     notes on Luminosity Class (6)
     125 A1     ---     Downes04  Indicates star in Downes et al. 2004 
--------------------------------------------------------------------------------
Note (1): Coordinate names are truncated. rather than rounded; 
          precise astrometry is available in the SDSS archive. 
Note (2): Epoch in Modified Julian Day provided only for those objects with 
          significant proper motions as described in the text. 
Note (3): Near-IR magnitudes taken from UKIDSS where available, then 2MASS PSC
Note (4): Proper motions and errors of -10 {+/-} -10 indicate unknown values.
Note (5): Absolute i-band magnitude calculated from r-i color as described in 
          the paper, assuming that the object is a main sequence star.
Note (6): Luminosity Classes (lower case) and Spectral 
          classes/notes (upper case) are:
   d = Dwarf; 
   g = Giant; 
   u = Uncertain; 
   n = No proper motion data.  
   G = ``G-type carbon star'';
   E = emission lines;
   L = low S/N spectrum;
   N = likely N-type (extremely red, usually strong CN);
   T = candidate extragalactic object;
   X = X-ray source;
   R = in Draco dwarf galaxy (Draco C-1).
--------------------------------------------------------------------------------
000015.01+281009.4 52911.21 18.10  1.63 0.81  0.25  0.18  0.72   0.38  1.26               10.5   3.0   -9.8   3.00 7.24 d     
000035.58-001115.0 52231.20 18.80  2.78 1.46  0.48  0.22  0.59   0.24  1.85                5.7   4.3  -65.4   4.30 8.40 d     
000324.63+243815.2          17.97  1.28 0.73  0.21  0.17  0.20   0.77  1.58 23.34          6.5   2.6   -1.4   2.60 6.80 uG    
000354.23-104158.2 51792.43 18.60  4.18 1.39  0.46  0.24  0.69   0.03  1.93               37.0   3.7  -13.9   3.70 8.33 d   1 
000457.12+010937.9 52231.20 18.39  2.54 1.17  0.39  0.25  0.55   0.03  1.64               20.7   3.4  -38.9   3.40 8.15 d     
000643.14+155800.7 52170.29 19.76  1.92 1.75  0.47  0.14  0.68   0.52  1.93              -13.0   5.1  -38.3   5.10 8.32 d   1 
000712.54+010757.9          18.57  1.76 0.79  0.26  0.12  0.62  -0.37  1.26 24.21          3.2   3.4   -2.9   3.40 7.40 u     
001145.30-004710.2          18.10  2.93 1.52  0.54  0.30  0.68   0.30  1.92               -4.2   3.0    1.5   3.00 8.50 u   1 
001245.81-010522.0 52910.30 19.55  2.93 1.64  0.48  0.18  0.74   0.49  1.80                4.6   4.7  -49.9   4.70 8.39 d   1 
001656.41+010549.8          17.85  3.05 1.27  0.45  0.44  0.58   0.26  2.17                0.5   3.2    1.6   3.20 8.33 u     
001716.46+143840.8 52170.30 18.34  2.42 1.58  0.51  0.25  0.69   0.30  1.88               16.2   3.2  -22.8   3.20 8.46 d   1 
001836.23-110138.5          18.68  2.21 0.97  0.28  0.20                                   8.5   3.8    1.5   3.80 7.49 u   1 
002011.85+002912.2          15.76  2.50 1.03  0.27  0.21  0.55   0.13  1.63 23.03         -5.5   2.5   -5.9   2.50 7.50 g     
002347.62+000528.9          16.81  2.52 1.05  0.23  0.24  0.51   0.09  1.64 24.36          1.0   2.7   -3.3   2.70 7.23 u     
002714.21+002914.3          20.74  2.11 1.86  0.54  0.28  1.04   0.22  1.98                0.0   0.0    0.0   0.00 8.59 nL    
002919.44+004314.2 52908.30 18.89  1.34 0.74  0.23  0.12                    24.25         12.7   3.3    0.2   3.30 7.25 d     
003013.10-003226.6          19.50  2.01 1.88  0.60  0.16  0.77   0.63  2.10                7.1   4.7   -7.7   4.70 8.90 u   1 
003351.80+151114.3          20.61  1.59 1.74  0.56  0.31  1.50   0.45  1.16                4.3   5.4    0.8   5.40 8.56 uL    
003504.79+010845.9          17.85  3.53 1.98  0.80  0.45  0.85   0.50  3.23 23.52         -0.5   2.9    3.9   2.90 9.74 uE  1 
003721.34+001224.7 52963.17 19.07  1.95 0.90  0.24  0.18  0.49   0.11  1.51               19.1   3.3  -19.6   3.30 7.35 d     
003813.23+134551.1          19.30  2.42 1.63  0.46  0.35  0.69   0.27  2.04                6.6   4.0    0.3   4.00 8.28 uE  1 
003937.35+152910.7 51464.32 18.63  1.72 1.02  0.31  0.14 17.32 -16.63  1.31                7.3   3.6  -27.2   3.60 7.58 d   1 
004125.54+242133.8          18.41  1.21 0.64  0.20  0.11                    22.54          9.2   2.8   -5.8   2.80 7.02 u     
004322.13+002843.7 52959.19 16.76  1.38 0.58  0.18  0.08  0.35   0.04  1.08 20.78         10.4   2.5   -7.4   2.50 6.97 dG    
004343.87-005356.2 52231.23 19.60  2.24 0.94  0.26  0.00  0.34  -0.29  1.42                8.5   3.9   -9.4   3.90      d   1 
004706.76+000748.9 52963.17 18.48  3.11 1.54  0.48  0.31  0.69   0.45  1.92 23.65         -0.4   3.1  -15.4   3.10 8.42 d     
004853.30-090435.7 51813.34 19.46  4.37 1.60  0.59  0.28  0.14   0.70  2.45              -27.2   4.7 -117.3   4.70 8.80 d   1 
004857.54-003358.3          19.04  1.15 0.53  0.20  0.07  0.32  -0.32  0.98 24.60          0.2   3.5   -4.1   3.50 7.07 uG    
004905.98-003811.1          17.57  2.84 1.34  0.44  0.28  0.62   0.15  1.87               -0.4   2.9    5.1   2.90 8.28 u     
005424.17-010106.4 53272.36 19.01  2.41 1.40  0.41  0.24  0.61   0.47  1.71               44.5   3.9  -22.2   3.90 8.20 d     
010521.00-091742.8          18.21  2.89 2.31  1.02  0.52  0.72   0.32  3.88                0.2   4.0   -1.0   4.00      uE  1 
010717.90-091329.5 51792.47 18.82  2.85 1.80  0.60  0.34  0.85   0.16  2.30              167.4   3.8  -60.1   3.80 8.72 d   1 
010942.00+165809.5          17.49  1.75 0.76  0.25  0.09  0.31   0.34  1.44                2.8   2.8    0.8   2.80 7.31 u     
011043.99-103109.8          15.71  2.31 1.02  0.32  0.17  0.58   0.17  1.52               -2.7   2.6   -1.3   2.60 7.77 g     
011717.70+010544.1 53272.38 18.91  2.42 1.13  0.38  0.14  0.29   0.26  1.38               34.8   4.6   -0.4   4.60 8.09 d     
011910.86+250137.2 53263.38 16.70  1.39 0.76  0.29  0.18  0.45   0.09  1.39 21.34          9.4   2.6   -7.2   2.60 7.32 dG    
012028.56-083630.9 51814.41 17.00  2.86 1.73  0.55  0.18  0.77   0.56  2.01              145.8   3.0  -49.4   3.00 8.56 d   1 
012101.10-001507.3 52963.20 19.26  2.85 1.43  0.50  0.18                                   3.6   4.7  -19.9   4.70 8.45 d   1 
012150.33+011302.2 54742.28 16.97  2.72 1.76  0.48  0.15  0.74   0.54  1.87              207.3   2.6 -131.7   2.60 8.38 d   1 
012159.74-010142.8 53272.38 18.00  1.13 0.55  0.15  0.00  0.23   0.13  1.01 22.01         20.8   3.0   -4.2   3.00      dG  1 
012321.07-004549.9          17.73  1.67 1.23  0.42  0.27  0.68   0.29  1.85 21.05 21.08   -6.6   3.1    7.0   3.10 8.21 uE  1 
012518.67-104448.2 51791.45 16.42  2.83 1.48  0.53  0.30  0.60   0.40  2.02              -28.6   2.7 -128.0   2.70 8.54 d     
012526.74+000448.5 52963.20 19.32  2.17 1.69  0.50  0.24                                  61.0   4.8   -5.4   4.80 8.45 d   1 
012747.73-100439.1 53710.22 18.83  2.55 1.69  0.57  0.29  0.39   0.66  2.26              -18.4   3.7  -24.9   3.70 8.62 d   1 
012919.18-083137.9 51813.36 18.48  2.23 1.29  0.42  0.25  0.91   0.25  1.67                7.0   3.4  -13.8   3.40 8.25 d     
013148.46+004230.7 52224.28 19.24  1.84 0.88  0.33  0.20  0.36   0.22  1.52               19.7   3.6    0.5   3.60 7.82 d   1 
013249.99+000300.4          20.52  2.97 1.22  0.33  0.25  0.49   0.10  1.78                0.0   0.0    0.0   0.00 7.79 n   1 
014140.31-100355.1 51791.47 19.60  2.40 1.85  0.55  0.33                                   7.6   5.7  -15.4   5.70 8.60 d   1 
014155.53+005823.6          17.92  1.33 0.62  0.19  0.12  0.31   0.06  1.19 21.74          5.0   2.8    1.4   2.80 7.00 uG    
014359.79+141700.4          17.79  1.29 0.65  0.19  0.06  0.41  -0.03  1.04 22.11          0.0   0.0    0.0   0.00 6.77 nG    
015232.31-004932.6 52963.22 18.29  3.07 1.58  0.55  0.32  0.65   0.22  2.09                0.1   3.1  -12.4   3.10 8.60 d   1 
015549.53+004938.9 52224.29 15.98  1.47 0.76  0.22  0.11  0.40   0.04  1.21 20.55          8.8   2.6  -13.8   2.60 7.20 dG    
015923.64+063011.7          17.26  1.55 0.75  0.23  0.13  0.38   0.40  1.26 22.25          5.5   2.7   -6.1   2.70 7.16 uG    
020100.13-004259.0          16.71  2.01 0.82  0.25  0.10  0.51   0.03  1.32 23.14          5.8   2.6   -6.6   2.60 7.37 u     
020252.79-004359.6 52963.23 18.75  2.95 1.45  0.45  0.30  0.83   0.04  1.83                1.1   4.3  -35.7   4.30 8.31 d     
020514.57+072353.7          16.06  2.75 1.21  0.39  0.30  0.72   0.10  1.87                1.9   2.6    0.6   2.60 8.08 g     
020534.13+215559.7 53269.28 19.50  1.17 0.41  0.06  0.02                                 137.8   3.4   36.8   3.40      dG    
020716.86+133034.6          19.46  1.94 1.03  0.29  0.30  0.45  -0.17  1.51               -0.8   3.7  -10.2   3.70 7.41 u   1 
020738.05+211913.3          17.17  1.32 0.66  0.25  0.21  0.44  -0.15  1.51 21.38          8.4   2.7   -4.1   2.70 6.82 uG    
021119.83+003201.4 52963.23 19.76  2.03 1.63  0.57  0.26  0.57   0.47  2.03               24.4   4.8   -2.9   4.80 8.66 d   1 
021427.48+225919.8          17.44  1.57 0.81  0.29  0.18  0.46   0.15  1.54                6.4   2.5   -4.4   2.50 7.29 u     
021512.78+063826.8          17.57  1.61 0.73  0.24  0.17  0.47   0.05  1.33 22.81          4.1   2.9   -2.3   2.90 7.14 uG    
022229.93-004847.5 52963.24 18.53  1.17 0.55  0.19  0.05  0.51  -0.01  0.97 22.04         -3.5   3.2  -16.1   3.20 6.98 dG    
022304.43+004501.3 52261.23 17.34  2.17 0.69  0.62  0.14  0.46   0.04  1.67 22.46         54.7   3.0  -23.5   3.00 8.98 d     
023208.60+003639.1 52963.25 19.41  2.29 1.63  0.51  0.20  0.78   0.46  1.88               21.7   4.7  -23.9   4.70 8.48 d   1 
025634.62-084853.8 51866.22 19.57  1.71 1.03  0.44  0.17                                  23.2   5.3  -21.6   5.30 8.24 d   1 
025652.15+051341.0          18.40  1.53 0.76  0.30  0.16  0.43   0.05  1.30                1.6   3.0   -3.4   3.00 7.25 u     
025727.90+004934.3          19.32  1.67 0.84  0.26  0.13  0.69   0.23  1.12               -1.6   3.3    1.0   3.30 7.23 u     
030349.53-001833.1 52963.27 19.61  1.91 0.80  0.30  0.14 18.25   0.00  1.36               13.2   4.9    9.1   4.90 7.37 d     
030636.88+053056.8 53655.44 17.74  1.45 0.70  0.27  0.12  0.37   0.00  1.28 23.29          3.8   2.9  -10.4   2.90 6.89 dG    
030802.03+004210.6 53270.40 19.43  2.47 1.05  0.36  0.14 18.02 -17.60  1.41                0.4   4.3  -11.8   4.30 7.69 d     
031700.34+005132.3          18.79  1.53 0.72  0.26  0.11  0.53  -0.19  1.19 23.77          0.6   3.3   -3.0   3.30 7.23 u     
032036.78+054744.1 53353.23 20.18  1.47 0.71  0.28  0.19  0.62   0.12  1.16               -4.0   4.8  -10.7   4.80 6.70 dL    
032043.62+054223.3 53655.45 19.97  1.15 0.83  0.33  0.02  0.52  -0.07  1.51              -37.9  49.3   47.1  49.30      dL    
032441.45-071513.8          19.02  2.83 1.42  0.42  0.33                                   5.9   5.1   -0.6   5.10 8.19 u     
032621.03+182041.9          16.50  1.87 0.89  0.30  0.18  0.49   0.09  1.50                3.2   2.7   -1.3   2.70 7.26 gG    
033004.03+051450.8 54031.43 18.80  1.64 0.84  0.37  0.23  0.31   0.18  1.55               14.4   3.3   -8.5   3.30 7.08 d     
033447.34-000715.7 52261.28 18.35  1.59 0.78  0.30  0.15  0.42   0.23  1.32 22.99         16.1   3.3  -16.1   3.30 7.36 d     
033704.05-001602.9 52909.47 18.65  3.15 1.88  0.68  0.35  0.78   0.43  2.34               13.0   3.3   -7.6   3.30 9.12 dE  1 
034229.31-003423.6 53270.43 18.06  1.38 0.67  0.22  0.08  0.25   0.09  1.24 23.11         18.4   2.8  -23.6   2.80 6.85 dG    
035123.90+092451.3          16.25  1.75 0.86  0.34  0.20  0.57   0.16  1.50                3.8   2.5    0.4   2.50 7.32 gG    
035134.87+010442.1 53270.43 19.04  2.97 1.24  0.43  0.28  0.55   0.27  1.78               -5.2   6.5  -33.0   6.50 7.64 d     
035202.73+104424.4 53766.20 17.64  2.06 1.05  0.40  0.24  0.62   0.39  1.66               89.4   2.8  -82.7   2.80 7.51 d     
035225.72+105125.6 54031.45 20.20  2.30 0.97  0.34  0.34                                 -10.1   3.6   10.1   3.60 7.13 d     
035233.12+094641.0 54031.45 18.43  1.45 0.74  0.27  0.13                    23.15         16.8   3.1   -8.7   3.10 6.72 dG    
035620.04+104025.1          16.21  2.07 1.02  0.36  0.22  0.61   0.15  1.68 22.60         -0.6   2.4    4.3   2.40 7.36 g     
040455.73-063753.2 51465.48 19.75  1.69 1.79  0.65  0.38  0.78   0.78  2.42              -14.2   5.8  -15.5   5.80 9.03 d     
041305.57+165530.8          18.55  3.47 1.53  0.74  0.41  0.85   0.06  2.60                0.0   0.0    0.0   0.00      n     
041841.19+060819.0          19.19  1.75 0.88  0.35  0.18                                   2.8   3.3    2.6   3.30      u     
043942.62+215808.7          15.89  2.53 1.12  0.44  0.28  0.61   0.15  1.91               -0.5   2.4    2.2   2.40 7.12 g     
044713.99+230705.3          16.03  2.57 1.30  0.47  0.39  0.69   0.09  2.12               -3.5   2.7   -6.3   2.70 7.10 g     
045135.21-043125.2 54423.40 19.24  3.98 1.65  0.69  0.35  1.06   0.63  2.34                1.3   3.3  -20.5   3.30 9.57 d     
060715.41+241602.4          15.22  3.30 1.61  0.74  0.54  0.86   0.26  2.85               -9.3   2.5   -0.9   2.50 7.52 g     
063308.86+270101.5          16.21  2.04 0.92  0.35  0.17  0.49   0.12  1.60               -0.5   2.4    0.7   2.40 7.27 g     
063313.18+840900.1          15.90  1.28 0.72  0.26  0.14  0.50   0.10  1.34 18.25 17.76   -6.1   2.5    6.0   2.50 7.27 g     
065256.65+290559.1 54060.48 18.00  3.24 1.47  0.50  0.15  0.80   0.15  1.81                6.5   4.0  -69.1   4.00 8.37 d     
073048.27+345729.8 51638.18 16.91  1.66 0.81  0.26  0.12  0.56   0.19  1.22 22.15          0.7   3.0  -32.2   3.00 7.34 dG    
073341.27+222758.9 52288.35 18.05  1.37 0.66  0.17  0.15  0.35   0.87  1.10 20.99 21.99    4.6   3.2  -11.1   3.20 6.48 d     
073550.33+162259.0 54062.46 18.53  2.70 1.25  0.38  0.17                                  12.5   4.1  -42.4   4.10 8.05 d     
073616.98+454533.5 52963.32 17.48  2.76 1.84  0.63  0.25  0.86   0.45  2.28              -22.8   2.9    5.3   2.90 8.86 d     
073621.30+390725.2 51659.16 18.43  3.45 1.53  0.48  0.13  0.68   0.65  1.67              -45.7   3.6  -38.0   3.60 8.34 d   1 
073805.73+274148.8 52262.26 18.44  2.47 1.62  0.54  0.23  0.96   0.10  1.99              -16.0   4.4  -15.4   4.40 8.54 d   1 
073936.19+184712.2          15.36  2.18 0.85  0.29  0.16  0.56   0.07  1.50 22.54          0.1   2.7   -1.8   2.70 7.58 g     
073942.93+175211.5          18.40  1.73 0.68  0.24  0.09                                   1.9   3.1    0.4   3.10 7.30 uG    
073956.40+653301.2          18.37  1.50 0.68  0.25  0.11  0.37   0.13  1.57 22.65         -1.7   3.0   -1.1   3.00 7.37 uG    
074057.80+415932.5 54030.47 19.28  0.49 1.82  0.36  0.07                                 -20.1   7.1  -40.2   7.10 7.88 d     
074109.31+243602.9 52263.26 19.93  4.02 1.55  0.50  0.17  0.84  -0.07  1.98                7.2   5.4  -18.2   5.40 8.43 d   1 
074252.20+284421.7          18.31  4.06 1.46  0.39  0.27  0.46   0.38  2.06               -2.5   3.5   -0.3   3.50 8.16 u     
074257.17+465917.9 52963.32 15.77  3.47 1.87  0.61  0.28  0.84   0.50  2.25              -58.8  11.8 -142.4  11.80 8.78 d     
074401.35+493452.4          19.27  4.30 1.00  0.32  0.22                                   5.2   4.6   -3.8   4.60 7.62 u     
074519.03+192925.2 52639.27 19.39  2.88 1.42  0.45  0.31                                 -23.5  36.9   42.2  36.90 8.29 d     
074600.27+283728.8 52262.27 14.40  1.21 0.73  0.15  0.02  0.30   0.08  1.05               -7.7   2.7  -10.4   2.70      dG    
074638.21+400403.4 51638.20 19.50  2.21 1.90  0.50  0.13                                -276.5   5.8 -173.3   5.80 8.41 d   1 
074652.99+203207.2          17.56  3.05 1.39  0.49  0.40  0.67   0.23  2.29                0.6   3.1    3.4   3.10 8.35 u     
074710.47+245926.5          19.42  2.07 1.19  0.37  0.20 17.75   0.00  1.67               -3.0   4.8   -5.2   4.80 7.94 u     
074743.33+173301.9          15.48  1.57 0.70  0.26  0.13  0.51   0.10  1.39 20.64 22.41    2.1   2.5   -6.0   2.50 7.37 gG    
074804.04+215206.5 52639.27 18.41  2.55 1.57  0.50  0.21  0.59   0.31  1.86              -32.4   4.0  -76.9   4.00 8.40 d     
074836.39+421052.5          17.59  1.66 0.75  0.25  0.14 -0.03   0.28  1.63 23.95          1.7   2.7   -4.6   2.70 7.28 uG    
074908.53+284343.3          20.26  2.52 1.52  0.61  0.30                                  -3.5   5.3   -3.4   5.30 8.93 uL    
075006.35+344125.6 51962.13 17.77  1.22 0.59  0.24  0.09  0.49   0.19  1.11 22.08         -2.7   3.2  -13.6   3.20 7.24 dG    
075025.69+484756.1          19.77  2.91 1.79  0.55  0.35                                  -0.7   4.9   -1.1   4.90 8.54 u     
075053.80+094740.5 53405.16 18.35  1.43 0.68  0.22  0.10                    22.04         -0.3   2.9   16.1   2.90 7.21 dG    
075116.37+391201.4          17.61  3.58 1.60  0.57  0.44  0.81   0.30  2.42                3.8   3.3   -1.9   3.30 8.60 u   1 
075228.63+280547.5 52283.35 20.11  1.62 1.69  0.50  0.10                                 -15.8   5.5  -35.2   5.50 8.44 d   1 
075229.76+291541.5 52258.32 19.63  1.99 1.77  0.48  0.37                                 -12.2   5.5   -7.8   5.50 8.38 d     
075327.49+181248.9 54062.48 17.71  2.65 1.67  0.55  0.31  0.70   0.39  2.07              -13.5   3.1  -15.1   3.10 8.58 d     
075610.37+235757.2 52614.36 17.65  1.30 0.66  0.15  0.08  0.31   0.21  1.16                8.0   2.7  -20.1   2.70 6.34 dG    
075743.54+131415.1 53354.30 19.60  3.38 1.67  0.50  0.31                                 -19.7   4.5  -26.1   4.50 8.46 d     
075810.99+260954.6          20.15  1.87 1.84  0.59  0.21 17.93   0.00  2.22                1.4  17.3   -1.7  17.30 8.78 uL    
075826.33+114923.4          19.77  2.27 1.71  0.57  0.30                                   4.4   4.4   -3.6   4.40 8.67 u     
075830.79+160406.0          18.64  2.47 1.09  0.35  0.21                                  -8.4   3.9   -4.9   3.90 7.91 u     
075831.06+114156.6          20.47  2.35 1.79  0.50  0.21                                   0.0   0.0    0.0   0.00 8.47 n     
075851.94+203001.0          19.17  2.77 1.92  0.66  0.36  0.70   0.50  2.34                1.0   4.4   -2.5   4.40 9.19 u     
075855.90+335837.9          18.09  3.58 2.42  0.87  0.63  0.97   0.42  3.50               -0.4   3.5    3.1   3.50      uE    
075953.65+434021.0          19.48  3.81 1.91  0.63  0.13                                   4.3   5.6    6.3   5.60 9.08 u   1 
080040.60+292437.9          20.47  2.44 1.85  0.55  0.00                                   0.0   0.0    0.0   0.00      n   1 
080156.39+395043.7          18.44  3.59 1.65  0.53  0.26  0.59   0.50  2.14               -0.3   3.7   -0.4   3.70 8.50 u   1 
080203.18+165502.8 53081.25 18.62  2.92 1.53  0.55  0.31  0.83   0.69  2.09                3.3   3.4  -13.2   3.40 8.61 d     
080228.09+062629.4          18.09  1.66 0.78  0.27  0.12  0.62   0.33  1.50               -2.2   2.8   -1.5   2.80 7.48 u     
080345.12+062729.6 52667.32 17.77  1.20 0.54  0.20  0.03                                  13.9   2.7  -21.7   2.70      dG    
080357.29+263113.2 52614.37 20.36  0.88 1.98  0.65  0.26 18.12   0.00  2.23                9.9   5.1   -8.6   5.10 9.20 d     
080451.45+070741.5 53741.36 19.49  2.67 1.28  0.46  0.26                                  19.2   4.1  -25.3   4.10 8.35 d     
080648.43+060544.0 52667.21 18.96  2.02 1.24  0.36  0.28                                  -7.4   3.3  -18.8   3.30 7.98 d     
080701.12+073959.9          19.69  2.93 1.91  0.61  0.30                                  -1.4   4.4    3.2   4.40 8.97 u     
080806.06+293634.0          18.34  3.04 1.18  0.31  0.37  0.71   0.10  1.96                0.5   3.6    4.5   3.60 7.66 u   1 
080814.77+114919.9          20.18  1.49 1.68  0.57  0.42                                   0.0   0.0    0.0   0.00 8.70 n     
080903.54+071544.5 53766.31 18.53  3.30 1.42  0.44  0.27  0.67   0.50  1.80              -11.7   3.0    2.8   3.00 8.29 d     
081223.91+070407.0          19.09  1.86 1.58  0.53  0.23                                  -9.0   4.2   -0.5   4.20 8.55 u     
081338.28+112321.2          17.95  2.23 1.19  0.37  0.20  0.63   0.27  1.57                6.5   3.0    1.7   3.00 8.04 u     
081406.73+135212.0 53387.37 18.97  2.45 1.73  0.54  0.15                                 -20.0   3.3  -24.7   3.30 8.59 d     
081407.91+105122.3 53441.15 18.16  2.73 1.29  0.42  0.25  0.40   0.36  1.76                2.4   3.6  -13.6   3.60 8.22 d     
081413.11+062408.7          19.15  2.46 1.45  0.46  0.24                                   0.0   4.4  -10.9   4.40 8.36 u     
081413.47+144012.6          20.78  1.86 1.61  0.57  0.11                                   0.0   0.0    0.0   0.00 8.66 n     
081435.76-075603.2          18.25  1.74 0.86  0.46  0.17  0.56   0.65  1.66                2.5   2.9   -3.9   2.90 8.04 u     
081445.65+302214.6          19.14  2.88 1.04  0.27  0.26                                   3.2   5.0    3.1   5.00 7.47 u     
081546.67+095952.7          18.24  2.36 1.86  0.57  0.29  0.88   0.37  2.19               -7.0   2.9   -6.9   2.90 8.63 uE    
081617.30+275701.1          20.39  1.83 1.68  0.41  0.44                                   0.0   0.0    0.0   0.00 8.21 nL    
081647.42+193405.3          19.46  3.28 1.38  0.41  0.33                                   3.1   4.7    0.6   4.70 8.17 u     
081807.45+223427.6 52994.29 15.56  2.90 1.59  0.47  0.20  0.67   0.41  1.90               46.6   2.7 -241.9   2.70 8.33 d     
081824.34+385423.5 52261.46 19.58  1.09 0.56  0.24  0.05                    22.59         -5.2   3.9  -15.7   3.90 7.29 dG    
081906.43+054254.7          17.81  3.86 1.63  0.57  0.32  0.59   0.30  2.19                3.5   3.1    6.7   3.10 8.71 u     
082013.72+191625.2          19.02  4.08 1.36  0.44  0.26                                   1.4   3.4   -5.4   3.40 8.26 u     
082113.86+534755.8 52935.45 17.36  2.73 1.62  0.53  0.30  0.70   0.29  2.07              -28.2   3.0   -3.5   3.00 8.53 d     
082127.90+333037.2 52263.30 19.46  2.71 1.21  0.33  0.21                                 -12.6  15.6    3.8  15.60 7.70 d   1 
082251.41+461232.2 51935.39 17.26  2.82 1.41  0.47  0.24  0.82   0.20  1.76              -16.7   3.1  -17.9   3.10 8.35 d   1 
082347.38+083301.7 53741.37 17.13  2.43 1.63  0.54  0.35  0.70   0.29  2.10              -17.6   2.6  -10.0   2.60 8.56 d     
082420.75+540617.2          20.25  1.14 1.71  0.48  0.06                                   0.0   0.0    0.0   0.00 8.36 n     
082541.21+185820.8 53350.42 19.44  3.64 1.62  0.53  0.21                                   2.7   4.8  -27.0   4.80 8.51 d     
082605.45+194025.4          19.41  4.82 1.35  0.43  0.23                                  -5.2   3.7   -2.1   3.70 8.25 u     
082626.75+470911.7 51638.23 17.77  2.75 1.47  0.47  0.30  0.60   0.17  1.98               15.7   3.3  -29.9   3.30 8.37 d   1 
082656.66+043409.0 52318.24 18.53  3.06 1.90  0.57  0.28  0.94   0.58  2.02              -33.2   3.6  -27.7   3.60 8.71 d     
082757.73+090938.1          19.15  2.58 1.84  0.56  0.24  0.75   0.53  2.12               -4.1   4.4   -3.1   4.40 8.64 u     
082837.14+331231.8          20.42  1.48 1.80  0.52  0.14                                   0.0   0.0    0.0   0.00 8.50 n     
082955.77+183532.5          20.44  0.96 1.36  0.27  0.01                                   0.0   0.0    0.0   0.00      n     
083001.27+213321.7 53081.27 20.22  2.18 1.73  0.57  0.29                                  51.5   4.9  -56.2   4.90 8.61 d     
083022.06+065516.2          19.47  2.51 1.81  0.68  0.42                                   2.3   3.6    3.8   3.60 9.49 uE    
083025.91+194700.9 53351.39 20.03  2.66 2.10  0.66  0.32                                 -13.6   4.9  -11.7   4.90 9.32 d     
083026.60+204023.3 54062.50 19.60  2.21 1.77  0.58  0.34  1.18   0.15  2.36                6.9   4.8    8.7   4.80 8.67 d     
083125.85+071142.4          20.25  3.33 1.70  0.50  0.36  0.72   0.52  1.83                0.0   0.0    0.0   0.00 8.45 n     
083336.62-051037.3 54173.19 17.05  1.33 0.65  0.19  0.08  0.30  -0.34  1.22 21.43         -3.7   2.4  -18.7   2.40 6.90 dG    
083354.83+165816.9 53352.37 19.21  3.17 1.53  0.51  0.19                                  31.5   4.8  -60.4   4.80 8.49 d     
083408.12+354811.6          18.28  2.93 1.32  0.42  0.27  0.54  -0.16  1.93                0.9   3.3   -4.1   3.30 8.21 u     
083408.37+264144.4 52671.21 17.65  2.57 1.40  0.46  0.15  0.76   0.04  1.66               28.1   3.2  -86.4   3.20 8.32 d     
083419.93+143652.6 53405.20 19.41  1.81 1.00  0.24  0.18                                  -0.8   3.5  -13.5   3.50 7.30 d     
083451.15+074008.7 52667.23 16.55  2.89 1.69  0.55  0.32  0.68   0.31  2.09               49.4   2.8  -38.6   2.80 8.61 d     
083453.03+113323.2 53710.42 20.10  2.83 1.70  0.63  0.29                                  11.9   4.5    2.0   4.50 9.07 d     
083526.03+154348.5          20.15  3.12 1.92  0.50  0.15                                   0.0   0.0    0.0   0.00 8.44 n     
083541.58+114939.6 53441.16 19.04  2.04 1.50  0.52  0.32                                  -5.1   3.9  -10.7   3.90 8.52 d     
083556.09+841102.9 53819.19 18.79  1.21 0.67  0.15  0.13                                 -13.3   3.3  -10.4   3.30 6.40 dG    
083700.20+301150.5          20.14  1.32 1.83  0.54  0.27                                   0.0   0.0    0.0   0.00 8.54 n     
083722.40+522744.3 51640.19 18.29  1.37 0.80  0.29  0.12                    22.99         -2.6   3.4  -34.0   3.40 7.54 d     
083915.06+453839.9          17.75  2.44 1.10  0.33  0.20  0.69   0.22  1.60                7.7   3.2    5.5   3.20 7.82 u     
084024.08+191855.3 53350.43 19.76  2.50 1.45  0.49  0.17                                  40.3   4.8  -13.1   4.80 8.44 d     
084026.53+072749.7          20.11  1.63 1.74  0.57  0.17  0.61   0.33  2.32                5.0   5.1    0.4   5.10 8.59 uL    
084130.12+435136.7 52283.25 19.44  3.86 1.53  0.49  0.27                                  -3.8   5.4   28.6   5.40 8.42 d   1 
084149.50+253319.8          19.33  2.35 1.96  0.59  0.29  1.59   0.13  2.20                0.0   0.0    0.0   0.00 8.73 n     
084150.10+282956.4 52668.19 19.80  2.71 2.05  0.55  0.13 17.81   0.00  1.99                0.0   5.5  -39.1   5.50 8.56 d     
084255.85+055431.8 52345.15 17.08  1.53 0.79  0.26  0.10  0.41   0.08  1.17               -6.7   2.8  -34.5   2.80 7.30 dG    
084256.88+332124.4 52313.16 19.18  2.86 1.31  0.40  0.20                                  15.5   4.7  -17.2   4.70 8.17 d     
084259.79+225729.8          17.13  2.06 1.27  0.42  0.28  0.56   0.36  1.92 21.35 22.06   -7.8   2.7    2.8   2.70 8.20 uE    
084332.54+184600.2 53352.38 19.32  2.69 1.11  0.29  0.16                                  -1.6   3.4  -13.9   3.40 7.61 d     
084341.96+420403.5 52283.25 18.70  2.24 1.59  0.52  0.26  0.56   0.84  2.16               11.8   4.5  -43.6   4.50 8.51 d     
084650.02+081453.9 52667.35 17.52  1.79 1.79  0.53  0.28  0.78   0.54  2.12 22.92        -18.2   3.2   -4.9   3.20 8.49 d     
084720.16+003340.4          20.76  1.24 1.88  0.58  0.19  0.97   0.45  1.87                0.0   0.0    0.0   0.00 8.66 nL  1 
084938.10+580414.6          19.22  1.49 1.82  0.59  0.43                                  10.3   5.1   -0.2   5.10 8.74 u     
085023.76+255341.5 53052.31 19.30  3.69 1.45  0.50  0.30 17.49   0.00  1.82              -23.6   4.6  -31.7   4.60 8.43 d     
085103.36+153506.4          18.35  2.89 1.24  0.40  0.25  0.75   0.21  1.70               -7.8   3.0    0.0   3.00 8.19 u     
085146.87+070334.9 52345.16 18.87  1.59 0.81  0.25  0.16  0.55  -0.01  1.22               -6.4   3.7  -18.4   3.70 7.26 dG    
085212.77+383721.8 52283.40 19.95  3.24 1.71  0.52  0.16                                 -19.4   5.3  -47.2   5.30 8.52 d   1 
085234.56+103505.7          20.17  1.78 1.80  0.56  0.28                                   3.0  10.3   -8.2  10.30 8.57 u     
085241.64+052207.3 52591.48 16.75  2.94 1.51  0.54  0.21  0.70   0.32  1.89              -57.1   2.9  -33.7   2.90 8.52 d     
085325.61+163829.6 53405.21 19.93  1.96 1.68  0.58  0.24                                   1.3  11.4  -11.8  11.40 8.81 d     
085338.63+184325.5 53354.34 18.33  3.08 1.56  0.51  0.18  0.55   0.33  2.07               10.1   2.9  -17.9   2.90 8.48 d     
085348.95+442943.0 52262.32 19.72  2.24 1.59  0.54  0.17                                   6.7   5.0  -35.8   5.00 8.56 d     
085433.83+140757.5          20.68  1.40 1.73  0.49  0.26                                   0.0   0.0    0.0   0.00 8.44 n     
085718.19+240509.9 53111.18 19.04  2.39 1.57  0.58  0.25                                 -13.7   4.5   -7.7   4.50 8.75 d     
085725.84+172052.0          20.28 -1.58 4.40  2.07  1.36  2.39   2.03  5.17                0.0   0.0    0.0   0.00      n     
085732.32+203941.9          20.02  1.83 1.72  0.48  0.18                                   0.0   0.0    0.0   0.00 8.41 n     
085818.99+065219.2          13.64  1.25 0.41  0.13  0.03  0.77   0.61 -3.48               -3.7   2.7    3.5   2.70      g     
085853.28+012243.5 51669.16 18.29  2.55 2.00  0.65  0.36  0.77   0.59  2.34               24.4   3.5  -15.1   3.50 9.15 dE  1 
085902.05+355612.8          17.34  1.52 0.64  0.25  0.12  0.59  -0.01  1.30                2.0   2.9   -5.7   2.90 7.34 uG    
085935.75+601614.3 52936.47 16.32  0.33 0.06 -0.09 -0.08                    17.88       -276.3   2.6 -457.5   2.60      dG    
085939.31+282444.1 52994.32 19.27  2.53 1.23  0.36  0.15 17.76   0.00  1.51               17.8   4.7  -21.8   4.70 8.01 d     
085953.60+092345.0 52667.36 19.38  1.37 1.64  0.58  0.23  0.73   0.60  2.22              -10.9   4.4    2.6   4.40 8.64 dE    
090011.35-003606.4 54173.22 18.41  4.10 1.51  0.48  0.24  0.62   0.32  1.82                4.8   3.8  -53.2   3.80 8.38 d   1 
090022.53+441701.3          19.00  2.97 1.75  0.49  0.26                                   5.8   4.4   -2.1   4.40 8.44 u     
090128.28+323833.5 52639.32 17.04  2.47 1.52  0.43  0.28  0.71   0.24  1.87              -20.0   3.1    0.2   3.10 8.27 dE    
090144.21+074042.5 52667.24 18.71  2.49 1.25  0.40  0.24  0.53   0.14  1.76               -6.9   3.6  -37.7   3.60 8.04 d     
090148.19+365402.7 52313.18 18.34  1.37 0.67  0.21  0.08  0.36  -0.95  1.66 22.02          9.7   3.4  -10.7   3.40 7.10 dG    
090242.29+050503.0          19.66  4.28 1.81  0.58  0.23                                  -7.6   4.9   -4.0   4.90 8.66 u     
090355.19+325114.0 52639.33 19.25  3.59 1.54  0.55  0.06                                  -4.0   5.1  -24.3   5.10 8.60 d     
090546.36+202438.1          18.38  1.76 3.48  1.36  0.90  1.57   1.26  3.26               -0.3   4.6    1.7   4.60      u     
090756.12+045625.3          19.48  3.16 1.48  0.54  0.17                                   0.9   4.7   -6.4   4.70 8.54 u     
090853.27+330930.8 53082.14 19.58  4.48 1.59  0.46  0.15 17.83   0.00  1.76              -17.0   4.9  -23.1   4.90 8.35 d     
090859.89+460545.3          17.14  1.25 0.42  0.38  0.13  0.29   0.19  1.38 21.68         -1.1   2.8  -10.4   2.80 8.12 uG    
090924.95+372748.8 52585.46 19.79  2.13 1.69  0.70  0.29                                 -10.6   6.1  -37.7   6.10 9.60 d     
091007.61+521612.4 51875.35 17.01  3.01 1.62  0.52  0.28  0.72   0.20  2.09               -0.3   3.0  -14.0   3.00 8.53 d   1 
091019.21+041211.6 51960.34 19.03  3.33 1.50  0.53  0.39                                 -14.3   4.4    3.6   4.40 8.51 d   1 
091133.56+085121.0          20.56  1.99 1.81  0.62  0.20  0.97   0.52  2.13                0.0   0.0    0.0   0.00 8.87 nEL   
091207.87+184717.8 53359.47 17.85  2.59 1.17  0.35  0.23  0.66   0.12  1.76                6.5   3.5  -14.1   3.50 7.91 d     
091234.94+125019.9          19.66  2.25 1.78  0.53  0.21                                   0.0   0.0    0.0   0.00 8.53 n     
091310.83+135419.7 53500.14 19.27  2.15 1.63  0.57  0.25  1.32   0.04  2.05               13.5   4.9   -5.5   4.90 8.61 d     
091335.63+492444.7          19.81  2.65 1.57  0.47  0.24                    23.92         -9.8   5.5   -4.0   5.50 8.40 u   1 
091336.99+034839.1 51960.34 18.87  2.38 1.27  0.39  0.25                                  13.1   4.4  -30.2   4.40 8.07 d   1 
091349.60+250203.9          17.62  2.55 1.13  0.29  0.23  0.85   0.20  1.52               -1.3   2.9    0.3   2.90 7.54 u     
091357.76+245535.6          19.32  1.45 1.76  0.63  0.24                                  -5.0   4.5    8.9   4.50 9.02 u     
091406.56+063254.2 52345.17 17.93  2.92 1.56  0.53  0.20  0.64   0.43  1.85              -22.4   3.0  -23.8   3.00 8.52 d     
091445.59+114433.3 53766.35 19.28  4.15 1.44  0.43  0.23                                   1.0   7.0  -17.0   7.00 8.25 d     
091735.99+254611.7          20.61  1.29 1.81  0.55  0.28                                   0.0   0.0    0.0   0.00 8.58 n     
091828.34+322116.7 52705.27 19.21  2.69 1.59  0.59  0.41 16.87   0.00  2.34               -9.5   3.8  -16.5   3.80 8.90 d     
091836.49+363846.8          19.59  4.01 1.73  0.57  0.27                                  -1.0   5.6    4.5   5.60 8.72 u     
091914.47+214815.1 53352.41 19.48  2.65 1.24  0.34  0.16                                  15.2   4.7  -19.0   4.70 7.82 d     
091922.12+080621.2 52345.18 19.86  2.50 1.88  0.60  0.22  0.85   0.47  2.16              -12.0   4.7    0.9   4.70 8.88 d     
092014.17+304233.1          20.36  2.15 1.94  0.58  0.19 18.18   0.00  2.18                0.0   0.0    0.0   0.00 8.74 n     
092113.82+294652.1 53082.29 19.38  3.25 0.99 -0.94  1.56                                  -1.6   5.0  -20.3   5.00      d     
092121.21+085240.4          20.14  3.62 1.74  0.57  0.28  0.72   0.62  2.03                0.0   0.0    0.0   0.00 8.61 n     
092131.41+261016.2 53111.20 19.27  2.70 2.03  0.58  0.21                                  -3.9   4.4  -27.5   4.40 8.78 d     
092158.44+343720.4          17.40  2.53 1.46  0.46  0.26  0.63   0.35  1.90               -5.8   3.1    3.1   3.10 8.36 u     
092244.78+075704.0 52667.26 18.88  2.84 1.65  0.54  0.30  0.65   0.41  2.03               -5.0   4.3  -10.3   4.30 8.52 d     
092256.12+181918.6 53389.43 18.13  3.07 1.50  0.44  0.27  0.47   0.24  1.87              -17.7   4.0  -37.7   4.00 8.29 d     
092305.30+201634.0 53387.42 19.39  2.77 1.33  0.39  0.15                                 -24.0   3.2    2.3   3.20 8.15 d     
092313.35+051000.9 52318.28 19.14  3.93 1.62  0.60  0.25                                  -4.1   4.3  -40.7   4.30 8.73 d     
092356.73+214510.2          18.98  2.26 1.59  0.57  0.25  0.25   0.64  2.24               -1.6   4.2   -0.3   4.20 8.65 u     
092423.44+114503.9          18.83  2.54 1.66  0.54  0.28  0.50   0.21  2.41                2.0   4.5    1.5   4.50 8.56 u     
092429.76+220139.0 53354.37 18.51  1.38 0.70  0.22  0.06                    22.79        -15.0   3.0  -15.1   3.00 7.20 dG    
092508.21+010545.4          17.93  2.62 1.30  0.44  0.30  0.67   0.15  1.86               -7.5   3.2   -4.1   3.20 8.27 u   1 
092533.92+060940.6 52338.16 19.04  2.93 1.55  0.51  0.19  0.51   0.53  1.86              -33.3   4.3  -37.0   4.30 8.46 d     
092550.82+361152.0          19.99  3.59 1.56  0.49  0.09                                   8.0   5.0   -4.1   5.00 8.45 u     
092630.76+101325.5 52667.38 19.90  3.53 1.89  0.57  0.35  0.61  -0.02  2.11              -11.5   5.1    6.8   5.10 8.64 d     
092806.35+373539.1 52664.29 20.51  4.24 1.75  0.53  0.16                                   0.6   5.4  -24.9   5.40 8.56 dL    
092826.70+185616.9 53405.23 19.45  3.91 1.81  0.58  0.33                                   1.5   4.4  -17.6   4.40 8.67 d     
092850.88+164819.2 53439.25 19.54  1.86 1.82  0.51  0.12                                 -25.4   4.3  -88.6   4.30 8.48 d     
092857.90+225844.2 53352.41 18.41  3.12 1.70  0.62  0.29  0.88   0.37  2.34              -15.2   3.1   15.8   3.10 9.02 d     
093015.07+173333.4 53441.20 19.69  3.10 1.54  0.51  0.13                                  19.4   4.7  -37.9   4.70 8.50 d     
093022.62+271009.5          20.59  2.57 1.66  0.49  0.14                                   0.0   0.0    0.0   0.00 8.44 n     
093031.23+212023.3 53387.42 19.32  3.83 1.64  0.51  0.30                                 -28.9   4.4  -28.1   4.40 8.47 d     
093057.12+033453.5 54173.24 19.27  4.48 1.60  0.57  0.40                                  -6.5   3.7   10.8   3.70 8.63 d   1 
093109.80+484233.5 52283.28 18.04  2.64 1.64  0.56  0.30  0.65   0.41  2.12               -9.4   3.4  -15.2   3.40 8.68 d     
093117.72+291727.2          19.41  3.81 1.47  0.45  0.25                    21.82          0.0   0.0    0.0   0.00 8.32 n     
093130.47+150005.0          16.16  1.72 0.76  0.21  0.10  0.54   0.10  1.29 21.10          0.0   2.3    1.5   2.30 7.16 g     
093203.67+002753.7 51607.26 20.41  0.92 1.64  0.44  0.07  0.40   0.83  1.80               -3.1   5.6  -36.5   5.60 8.26 dL  1 
093326.81+290425.8          18.92  1.02 0.51  0.19  0.07                                  -1.9   3.2   -4.9   3.20 7.06 uG    
093334.14+064812.6 52338.17 15.32  2.67 1.27  0.41  0.25  0.55   0.15  1.75 23.72         -8.5   2.5  -43.2   2.50 8.19 d     
093357.29+045835.0 54173.24 18.84  2.68 1.69  0.62  0.37  0.54   0.36  2.36 24.18          2.1   4.2  -40.4   4.20 8.99 d     
093442.80+420211.4 52288.28 20.30  1.19 1.29  0.39 -0.10                                  -7.0   5.4  -12.3   5.40      dL    
093524.96+505021.8          20.42  3.23 1.72  0.61  0.42                                   4.4   5.5   -1.9   5.50 9.07 u     
093551.52+334850.8          20.59  2.38 1.73  0.58  0.15 18.58   0.00  2.01                0.0   0.0    0.0   0.00 8.83 nL    
093618.26+090047.7 52667.27 18.90  1.82 1.71  0.56  0.34  0.63   0.35  2.13              -13.3   3.5   -3.2   3.50 8.61 d     
093619.49+374034.7 52639.35 17.60  3.09 1.58  0.53  0.35  0.64   0.30  2.11             -139.7   3.1  -96.5   3.10 8.56 d     
093730.62+170508.3 53441.21 18.67  2.76 1.38  0.49  0.28  0.47   0.35  1.99               21.9   4.5  -37.0   4.50 8.42 d     
093741.12+470836.1 52261.32 17.69  2.00 0.92  0.24  0.18  0.20   0.93  1.25              -23.1   3.1  -51.7   3.10 7.35 dG  1 
093817.99+091005.4 52622.46 19.91  1.96 1.76  0.57  0.24  0.72   0.23  1.94 21.79        -43.5   6.0  -30.2   6.00 8.61 d     
093825.46+064958.1          20.70  3.43 1.78  0.60  0.15  0.73   1.00  2.10                0.0   0.0    0.0   0.00 8.77 nL    
093854.51+091102.3          19.67  2.61 1.73  0.68  0.23  0.66   0.45  2.21               -6.8   5.2    8.3   5.20 9.44 u     
093937.51+260303.2 53350.50 19.33  2.72 1.23  0.37  0.11                                  -3.3   4.3  -18.4   4.30 8.10 d     
094021.16+443018.7          15.71  3.00 1.30  0.34  0.38  0.68   0.19  1.99                3.0   2.7   -0.9   2.70 7.93 g     
094026.29+362548.7 52722.11 18.28  1.66 1.63  0.50  0.31  0.84   0.26  2.16       22.37  -12.4   3.4   11.8   3.40 8.48 dE    
094046.93+262516.3 53139.15 18.84  2.55 1.33  0.31  0.19                                 -16.6   3.4  -48.4   3.40 7.77 d     
094108.48+450139.0 52283.43 19.81  2.41 1.73  0.60  0.28                                 -68.6  21.7  -26.1  21.70 8.92 d     
094117.99+122750.6          18.53  2.44 1.17  0.37  0.19  0.77   0.08  1.57                0.3   3.5  -10.9   3.50 8.03 u     
094205.92+164237.7 53439.26 18.94  2.57 1.31  0.36  0.21                                  25.9   5.0  -25.5   5.00 7.99 d     
094209.73+104906.5          18.65  2.49 1.60  0.69  0.38  0.71   0.25  2.33                3.3   4.4   -2.3   4.40 9.58 u     
094209.94+535719.2          16.46  2.70 1.46  0.48  0.28  0.72   0.21  1.95               -2.6   2.8    5.5   2.80 8.43 g   1 
094215.36+534856.9 52014.18 18.65  1.15 0.60  0.12  0.03                                   3.6   3.4  -13.8   3.40 6.31 dG    
094313.08+331015.2          19.77  2.83 1.47  0.53  0.32                    22.13         -3.3   5.5   10.3   5.50 8.56 u     
094318.73+032743.7 51960.36 18.11  2.22 1.33  0.51  0.15  0.46   0.21  1.65              -30.1   3.3  -23.4   3.30 8.46 d   1 
094352.09+362545.4 52705.29 18.78  1.96 1.35  0.47  0.25                                 -72.4   3.5  -80.0   3.50 8.40 d     
094359.02+084323.7 52667.27 18.41  2.55 1.74  0.58  0.29  0.75   0.47  2.11              -13.7   4.2   -1.6   4.20 8.75 dE    
094511.56+503214.5 52283.29 18.83  5.11 1.39  0.36  0.11                                  -1.3   3.6  -14.9   3.60 8.01 d   1 
094528.17+340205.4          19.98  3.35 1.75  0.48  0.17                                   0.0   0.0    0.0   0.00 8.43 n     
094612.75+164851.2 53441.21 19.04  3.85 1.49  0.56  0.28                                 -65.8   4.3  -13.5   4.30 8.62 d     
094624.63+161040.5          20.08  3.10 0.92  0.26 -0.07                                   0.0   0.0    0.0   0.00      n     
094738.52+091508.2          19.13  1.75 0.96  0.17  0.12  0.45   0.12  1.13               -0.4   3.7   -3.0   3.70 6.81 u     
094742.33+395045.1 52585.48 19.31  2.20 2.01  0.68  0.38  1.08   0.83  1.96               -5.4   4.8    9.8   4.80 9.54 d     
094832.63+421654.2 52313.30 18.77  2.17 1.05  0.27  0.08                                 -20.7   3.5  -25.7   3.50 7.53 d     
094858.68+583020.4 51638.27 18.76  2.50 1.16  0.33  0.20                                   4.5   3.7  -25.1   3.70 7.89 d   1 
094929.27+423527.8          16.30  2.93 1.63  0.57  0.34  0.71   0.23  2.16                1.1   2.8   -3.3   2.80 8.73 g     
095005.09+584123.7 51638.27 17.02  2.85 1.45  0.46  0.19  0.67   0.41  1.75               22.7   3.1  -97.6   3.10 8.35 d   1 
095040.38+463125.1 52263.35 19.43  2.24 1.33  0.39  0.22                                 -14.6   3.7  -20.0   3.70 8.17 d     
095114.99+261207.5 53350.51 19.35  3.19 1.89  0.55  0.30                                 -77.5   4.4  -79.5   4.40 8.60 d     
095204.01+390157.9 52722.11 18.95  3.04 1.38  0.44  0.21                                  12.8   3.6  -40.0   3.60 8.32 d     
095240.17+441211.3          16.75  1.71 0.76  0.23  0.10  0.50   0.00  1.28 21.76         -1.2   2.7   -7.4   2.70 7.31 u     
095438.27+553652.4          15.84  2.92 0.88  0.30  0.24  0.66   0.13  1.67                3.3   2.6    1.3   2.60 7.70 g     
095516.40+012129.7 51669.20 18.35  2.92 1.60  0.53  0.23  0.75   0.33  1.88              -10.9   3.8   -3.5   3.80 8.56 d   1 
095545.84+443640.4 52288.30 16.37  1.26 0.61  0.15  0.07  0.43  -0.16  1.03 20.38         26.5   2.7  -28.9   2.70 6.66 dG    
095707.09+325346.2 53035.41 17.49  1.13 0.51  0.16  0.06                    21.36         -6.9   2.8  -35.1   2.80 6.72 dG    
095720.06+265441.7 53139.16 20.10  2.42 1.80  0.59  0.30                                 -33.1   5.0  -10.5   5.00 8.87 d     
095747.55+195043.6 53405.33 17.43  2.99 1.60  0.49  0.15  0.62   0.38  1.86              -46.0   2.9   38.1   2.90 8.43 d     
095955.55+304058.5          20.66  0.88 1.96  0.85  0.57                                   0.0   0.0    0.0   0.00      n     
100132.62+020402.7 51669.21 19.39  4.22 1.66  0.59  0.24  0.60   0.48  2.10              -12.2   5.3   -5.2   5.30 8.85 dL  1 
100146.76+540818.0 52014.18 17.68  1.10 0.53  0.18  0.06  0.66   0.21  1.23 21.58         12.5   3.1  -16.7   3.10 6.98 dG    
100151.33+502600.2          18.58  2.24 1.33  0.44 -0.02  0.84   0.51  1.64                8.6   3.7    2.1   3.70      uE    
100206.98+280512.2 53139.16 19.84  1.57 1.56  0.47  0.28                                  25.2   5.1  -37.2   5.10 8.38 d     
100244.58+004337.1 51259.22 18.26  2.63 1.50  0.57  0.33  0.58   0.24  2.04               20.1   3.5  -51.8   3.50 8.69 d     
100257.67+551555.6 52014.18 19.66  1.85 1.69  0.55  0.11                    24.53 25.47    9.5   5.5  -53.9   5.50 8.62 d     
100259.28+343046.2 52755.19 20.09  2.06 1.73  0.56  0.27                                   8.8   5.2  -12.5   5.20 8.70 d     
100329.48+361144.5          19.69  2.70 1.76  0.56  0.24                                  -2.4   5.2   -3.5   5.20 8.68 u     
100353.99+100807.2 52622.47 17.13  2.73 1.37  0.47  0.24  0.60   0.28  1.82              -32.5   4.4 -113.4   4.40 8.35 d     
100432.45+004337.6 51259.22 19.97  1.81 1.74  0.55  0.21  0.90   0.50  1.81                2.4   5.4  -26.7   5.40 8.58 d   1 
100438.31+170556.0 53500.18 19.23  2.45 1.37  0.45  0.19                                   5.7   4.6  -24.1   4.60 8.30 d     
100454.66+401507.3 52639.45 18.06  2.39 1.24  0.35  0.12  0.24   1.02  1.40 23.92          8.2   3.2  -51.8   3.20 7.95 d     
100518.46+230547.5 53359.51 18.99  2.31 1.15  0.32  0.10                                  -5.5   3.5  -19.9   3.50 7.76 d     
100531.23+053809.1 52338.19 17.23  4.77 1.78  0.56  0.24  0.81   0.47  2.03              -32.4   3.3   -6.1   3.30 8.67 d     
100623.73+365730.4 52671.38 19.67  4.14 2.01  0.57  0.12                                 -13.6   5.3  -16.4   5.30 8.73 d     
100638.20+473039.4 52263.36 19.95  1.97 1.67  0.54  0.27                                   8.2   5.1  -29.2   5.10 8.61 d   1 
100651.31+333630.6 53035.42 18.78  2.54 1.27  0.40  0.17                                   4.9   3.5  -16.9   3.50 8.22 d     
100752.13+691843.2          20.68  2.57 1.85  0.59  0.02                                   0.0   0.0    0.0   0.00      nL    
100812.04+012657.1 51669.21 20.17  4.04 1.70  0.51  0.15  0.90   0.63  1.61                8.2   5.4  -25.6   5.40 8.47 d   1 
100913.95+514924.5 52283.30 18.55  2.78 1.49  0.43  0.16  0.64   0.15  1.80              -48.4   3.7  -59.4   3.70 8.31 d   1 
100914.51+141529.4 53766.39 19.42  2.21 1.16  0.37  0.26                                 -20.1   3.6  -27.7   3.60 7.99 d     
100933.77+300453.6 53082.18 17.77  2.54 1.35  0.40  0.21  0.77   0.30  1.58               -5.4   3.0  -16.3   3.00 8.18 d     
100958.70+010313.2 51259.22 17.09  2.30 1.04  0.29  0.14  0.41   0.16  1.34                1.6   3.0  -35.2   3.00 7.59 d   1 
101007.11+031444.1          18.95  2.00 1.81  0.62  0.37  0.81   0.43  2.24               -2.2   5.0   -8.3   5.00 9.09 uE  1 
101210.81+465249.1 52287.36 18.37  2.46 1.44  0.45  0.28  1.01   0.38  1.67              -19.0   4.4  -15.2   4.40 8.36 d   1 
101258.37+193412.3 53441.23 18.21  2.71 1.51  0.44  0.17  0.76   0.16  1.73              -26.8   3.3  -22.3   3.30 8.29 d     
101400.77+270113.6          20.45  1.34 1.84  0.53  0.06                                   0.0   0.0    0.0   0.00 8.55 n     
101422.75+464737.3 52313.31 19.78  2.00 1.45  0.50  0.26                                 -19.6   5.6  -16.1   5.60 8.50 d   1 
101447.00+263201.0          20.67  2.44 1.75  0.44  0.18                                   0.0   0.0    0.0   0.00 8.29 n     
101523.98+372229.6 52705.30 19.06  2.43 1.34  0.42  0.20                                 -24.1   3.6  -38.9   3.60 8.27 d     
101658.72+275651.3          20.33  1.73 1.67  0.54  0.15                                   0.0   0.0    0.0   0.00 8.56 n     
101751.79+511403.7          20.68  0.70 1.71  0.55  0.03                                   0.0   0.0    0.0   0.00 8.63 n     
101858.50+055652.1          18.67  3.72 1.67  0.52  0.18  0.45   0.52  2.03                0.0   0.0    0.0   0.00 8.53 n     
101907.79+264805.4          20.49  2.56 1.85  0.64  0.32                                   0.0   0.0    0.0   0.00 9.19 n     
102052.12+063029.3 52338.20 18.99  2.53 1.11  0.31  0.22                                  -5.7   3.8  -37.9   3.80 7.71 d     
102114.53+351843.9          17.93  2.46 1.13  0.32  0.21  0.63   0.30  1.56                1.8   3.2   -0.1   3.20 7.82 u     
102239.58+622344.7          19.98  1.24 1.70  0.55  0.00                                  -7.1   5.1   -6.9   5.10      uL  1 
102311.71+264302.8          17.59  2.02 0.87  0.22  0.12  0.28   0.42  1.43               -1.6   2.8   -2.1   2.80 7.19 u     
102408.88+292019.7 53359.39 19.22  2.33 1.82  0.66  0.36  1.12   0.24  2.22               -8.5   4.3   -7.4   4.30 9.40 d     
102433.76+562855.1          19.55  2.62 1.78  0.56  0.20                                  -1.2   5.1    0.2   5.10 8.64 u   1 
102451.00+233930.0 53387.46 19.59  3.64 1.54  0.45  0.20                                 -14.1  11.3  -40.3  11.30 8.33 d     
102644.98+094334.0          18.36  1.44 0.70  0.24  0.06                                  -3.3   3.3   -3.5   3.30 7.28 uG    
102651.15+222054.3          19.84  2.42 1.51  0.45  0.26                                   0.0   0.0    0.0   0.00 8.33 n     
102722.45+324122.1          20.58  2.04 1.07  0.34 -0.10                                   0.0   0.0    0.0   0.00      nL    
102757.84+291716.5 53139.18 19.21  2.32 1.29  0.38  0.22                                  -1.2   3.7  -22.3   3.70 8.12 d     
102908.39+591853.7          18.96  2.30 1.32  0.41  0.24                                  -1.0   3.7  -10.4   3.70 8.25 u   1 
102941.07+020613.0 51668.21 19.49  2.09 1.75  0.55  0.34                                  -3.2   5.1  -13.1   5.10 8.56 d   1 
103048.30+433833.7 52621.47 18.60  1.72 0.66  0.21  0.17                                 -11.0   3.3  -17.0   3.30 7.18 dG    
103149.53+432208.4 52704.32 18.89  1.19 0.59  0.23  0.07                    22.39        -14.4   3.3  -11.0   3.30 7.32 dG    
103241.45+395328.8          19.95  1.60 1.89  0.64  0.32                                   6.5   5.3   -4.4   5.30 9.25 uE    
103253.85+190131.4          20.44  1.73 1.35  0.46  0.14                                   0.0   0.0    0.0   0.00 8.35 n     
103406.19+084502.1 52345.23 19.80  2.75 1.46  0.53  0.10                                  -5.8   5.0  -33.8   5.00 8.55 d     
103936.29+454219.0 52704.33 20.01  2.10 1.36  0.43  0.04                                   0.1   5.0  -26.6   5.00 8.28 d     
104022.21+183607.5 53500.20 18.56  2.53 1.15  0.31  0.16  0.58   0.91  1.37              -18.4   3.1   -8.4   3.10 7.71 d     
104103.08+392004.3 52705.32 19.47  2.68 1.11  0.30  0.25                                 -45.7   4.9   17.9   4.90 7.67 d     
104149.64+254957.0 53360.41 19.61  2.21 1.45  0.43  0.06                                 -24.9   4.9  -24.1   4.90 8.26 d     
104240.34+052508.7 51960.26 19.20  2.11 1.25  0.40  0.16                                  16.4   5.6  -30.0   5.60 8.19 d     
104250.09+395418.7 52705.32 20.21  1.79 1.30  0.32  0.22                                  -7.1   5.3  -11.6   5.30 7.80 d     
104308.47+180531.3 53500.23 19.30  2.73 1.64  0.61  0.37                                 -69.5   4.8  -18.6   4.80 8.98 d     
104316.17+573755.7 52318.39 19.97  1.76 1.57  0.51  0.13                                   2.9   7.7  -30.8   7.70 8.52 d   1 
104549.27+223532.9          15.90  2.28 0.91  0.24  0.15  0.50   0.22  1.48 22.75         -3.2   2.6    0.6   2.60 7.28 g     
104649.39+641254.3 51633.34 19.71  3.48 1.72  0.48  0.16                                  -8.6   5.5  -17.9   5.50 8.44 d     
104703.68+415043.5          20.38  2.56 1.65  0.47  0.13                                   0.0   0.0    0.0   0.00 8.39 n     
104714.60+000856.6          16.35  1.68 0.78  0.26  0.12  0.42   0.09  1.28 21.55         -1.8   2.9   -3.3   2.90 7.39 gG    
104751.12+144303.4 52667.43 19.62  2.11 1.66  0.56  0.27                                  -6.2   4.7   -9.3   4.70 8.62 d     
104842.64+403233.0 52754.13 19.21  1.92 1.38  0.42  0.25                                 -50.1   4.8  -24.6   4.80 8.26 d     
104912.70+450429.5          15.99  2.18 0.94  0.25  0.17  0.49   0.15  1.47 22.74         -0.2   2.6   -4.0   2.60 7.42 g     
105057.03+490621.0 52313.33 14.86  1.59 0.67  0.23  0.08  0.52   0.04  1.29 20.55         -8.2   2.6   -9.1   2.60 7.31 dG    
105119.71+301946.7 53139.19 18.41  3.17 1.69  0.57  0.33  0.77   0.49  2.13              -23.1   3.4  -19.7   3.40 8.65 d     
105142.49+385242.5 52755.22 19.86  1.84 1.65  0.51  0.20                                   5.2   5.3  -24.5   5.30 8.52 d     
105211.18+305311.6 53139.19 17.99  2.73 1.52  0.47  0.08  0.78   0.16  1.67               34.6   3.3  -44.7   3.30 8.36 d     
105508.22+135449.5          20.43  1.57 1.68  0.57  0.30                                   0.0   0.0    0.0   0.00 8.67 nL    
105516.54+090208.5 52345.24 19.43  2.39 1.60  0.51  0.25                                  11.0   4.6  -53.8   4.60 8.48 d     
105705.50+071021.4          20.50  1.98 1.15  0.50 -0.22                                   0.0   0.0    0.0   0.00      nL    
105715.70+095353.8 52345.24 19.89  2.49 1.64  0.57  0.28                                 -21.6   5.2  -31.8   5.20 8.70 d     
105728.18+263747.3          17.97  3.11 1.68  0.60  0.36  0.54   0.41  2.28                8.8   3.3   -1.0   3.30 8.97 u     
105806.72+032514.6 51901.48 18.42  2.67 1.28  0.37  0.24  0.33   0.13  1.94               -9.9   4.5   -8.2   4.50 7.98 d   1 
105833.32+082446.4 53879.16 18.04  2.32 1.30  0.39  0.28  0.46   0.22  1.90              -14.6   3.1  -10.1   3.10 8.15 d     
105857.18+093342.6          19.56  1.93 1.22  0.37  0.03                                  -1.4   3.9    4.8   3.90      u     
105939.33+463906.0 52704.34 19.55  4.81 1.49  0.49  0.28                                  -9.7   4.9  -21.2   4.90 8.46 d     
110000.42+413607.7           9.62  2.35 0.94  0.28 -0.35  0.51   0.13  1.56 17.07          0.0   0.0    0.0   0.00      n     
110018.71+115834.6 52721.15 18.56  2.40 1.51  0.46  0.30  0.78   0.45  2.07              -23.5   3.5   -8.1   3.50 8.37 d     
110048.55+404210.5           9.75  2.35 0.90  0.25 -0.35  0.52   0.12  1.50 17.49          0.0   0.0    0.0   0.00      n     
110248.89+134615.4 52667.44 18.74  3.03 1.69  0.42  0.24  1.00   0.12  1.98              -30.5   4.4  -44.8   4.40 8.27 d     
110322.61+291722.3          16.79  1.64 0.77  0.24  0.12  0.47   0.06  1.25 22.00         -2.7   2.7   -6.1   2.70 7.28 uG    
110403.19+240527.7          20.00  2.87 1.54  0.31  0.17                                   0.0   0.0    0.0   0.00 7.74 n     
110437.46+250724.5 53360.43 18.09  3.48 1.31  0.41  0.24  0.67   0.11  1.78              -44.7   3.3   -6.6   3.30 8.22 d     
110439.98+133955.8 52998.47 18.54  2.81 1.63  0.49  0.20  0.64   0.39  2.02 23.44         -0.7   4.8  -77.6   4.80 8.45 d     
110458.97+274311.8 53354.43 16.56  1.59 0.66  0.27  0.11  0.47   0.00  1.38 21.73         34.0   3.7  -63.2   3.70 7.46 dG    
110558.06+510942.8 52263.39 18.90  3.63 1.90  0.55  0.15  0.99   0.73  1.92              -25.1   4.9  -45.0   4.90 8.64 d   1 
110607.96+495055.0 52263.39 18.82  2.77 1.60  0.54  0.14                                 -27.2   4.7  -60.8   4.70 8.59 d   1 
110700.22+281325.1          20.66  2.24 2.05  0.61  0.16                                   0.0   0.0    0.0   0.00 8.95 n     
110736.01+280353.5 53352.48 18.52  1.06 0.54  0.15  0.07                                  -4.8   3.1  -14.1   3.10 6.59 dG    
110745.19+402726.3 52754.14 18.73  2.65 1.54  0.46  0.29                                  -8.0   3.6  -11.0   3.60 8.36 d     
110810.33+140635.8          16.60  2.76 1.46  0.46  0.28  0.70   0.24  1.93               -4.2   2.4   -7.8   2.40 8.38 g     
110901.26-145955.0 53744.48 17.63  1.18 0.58  0.17  0.09  0.32   0.48  1.21 22.17        -24.3   2.7   -7.9   2.70 6.56 dG    
110905.62+393319.0 52755.22 18.77  1.13 0.56  0.15  0.15                    22.81         -5.6   3.4  -10.0   3.40 6.60 dG    
111114.67+104050.6 52619.45 19.27  2.32 1.61  0.54  0.15                                 -31.5   4.4  -24.0   4.40 8.59 d     
111312.83+221114.1          18.70  2.34 1.75  0.83  0.48  1.08   0.16  2.60               -7.2   4.3    0.3   4.30      u     
111320.64+221116.3          18.82  3.37 1.88  0.83  0.43  0.94   0.41  2.97               -0.7   4.4    0.1   4.40      u     
111320.81+115234.9 52729.19 18.81  3.52 1.56  0.47  0.23                                 -21.8   4.0 -112.8   4.00 8.39 d     
111324.84+220916.8 53441.27 20.16 -2.04 4.95  0.27 -2.94                                  23.6   3.2  -10.4   3.20      d     
111449.33+420253.0 52754.15 18.09  3.36 1.43  0.50  0.21  0.43   0.70  1.86              -26.6   3.3 -101.6   3.30 8.47 d     
111532.48+200325.1          18.39  1.43 0.68  0.19  0.10                                  -2.2   3.1   -3.2   3.10 7.05 uG    
111641.20+582253.5 52014.21 14.87  1.52 0.71  0.24  0.06  0.43   0.09  1.21 19.88        -13.1   2.7  -11.5   2.70 7.40 dG    
111754.92+202852.3          18.67  1.55 0.65  0.21  0.08                                  -0.2   3.4   -2.4   3.40 7.18 uG    
111830.59+064233.5 52338.24 18.95  1.91 1.32  0.42  0.19                                  -5.0   4.8  -17.0   4.80 8.18 d     
111924.38+190726.0          18.40  3.32 1.59  0.58  0.30  0.67   0.32  2.23               -7.2   3.0   -4.4   3.00 8.77 u     
112008.15+182326.5 53462.30 16.07  2.72 1.30  0.38  0.26  0.64   0.13  1.81              -41.9   2.4  -54.7   2.40 8.14 d     
112026.56+082949.8          17.27  2.03 0.94  0.29  0.13  0.33   0.11  1.47 23.09          2.7   2.7   -5.7   2.70 7.53 u     
112034.87+555937.2 52262.46 16.11  2.72 1.33  0.42  0.15  0.64   0.14  1.70              -34.0   2.6  -87.9   2.60 8.28 d   1 
112124.86+185020.9 53462.30 17.62  2.89 1.65  0.54  0.29  0.77   0.35  2.03              -25.3   2.7   14.6   2.70 8.58 d     
112129.95+370742.1 53035.46 16.63  2.72 1.53  0.55  0.30  0.72   0.19  2.03              -14.3   2.7   -4.2   2.70 8.61 d     
112417.34+054921.3          20.30  4.47 1.20  0.35  0.23                                   0.0   0.0    0.0   0.00 7.85 n   1 
112448.290.0025.6  53742.48 15.62  1.67 0.72  0.23  0.12  0.48   0.05  1.35 21.31        -12.2   2.4   -3.4   2.40 7.22 d     
112609.96+304037.3          20.47  2.02 1.92  0.50  0.02                                   0.0   0.0    0.0   0.00      n     
112622.51+280331.5 53352.49 19.07  4.02 1.54  0.50  0.05                                 -36.5   3.5   -1.2   3.50 8.47 d     
112631.31+053705.2          20.26  3.33 1.76  0.57  0.20                                   0.0   0.0    0.0   0.00 8.62 n   1 
112633.95+044137.6 51960.43 16.84  0.24 0.49  0.22  0.15  0.69   0.11  1.50 17.05 16.44   -7.0   2.9   -9.8   2.90 7.13 dG    
112634.29+180906.2          17.33  2.19 0.91  0.31  0.23  0.44   0.38  1.47               -1.5   2.5    2.5   2.50 7.72 u     
112643.24+225338.3          20.14  2.13 1.36  0.34  0.14                                   0.0   0.0    0.0   0.00 7.92 n     
112650.77+645645.9 51935.44 19.10  3.06 1.40  0.45  0.25                                  -2.4   4.0  -13.4   4.00 8.34 d   1 
112654.85+645155.8          20.31  1.29 1.78  0.57  0.07                                   0.0   0.0    0.0   0.00 8.76 n   1 
112702.85+190912.7 53500.26 18.09  2.98 1.48  0.46  0.19  0.26   0.80  2.06              -18.7   2.8  -27.8   2.80 8.36 d     
112705.61+101540.2          15.23  4.28 1.60  0.55  0.34  0.88   0.59  2.08               -0.5   2.5    2.3   2.50 8.58 g     
112716.09+270136.7          16.75  2.31 0.95  0.24  0.21  0.44  -0.08  1.59               -0.3   2.4   -3.3   2.40 7.33 u     
112731.86-021242.1 51586.40 16.88  1.48 0.75  0.24  0.08  0.27   0.40  1.22 21.55        -40.8   3.0  -11.6   3.00 7.24 dG    
112746.45+041502.5 51960.43 18.89  3.01 1.56  0.46  0.28                                  20.0   3.8  -45.6   3.80 8.32 d   1 
112752.79+515815.2 52263.40 17.67  2.75 1.24  0.41  0.21  0.61   0.27  1.65                2.9   2.8  -27.2   2.80 8.23 d   1 
112801.68+004034.6 51259.27 18.84  2.47 1.41  0.41  0.21  0.69   0.24  1.50                0.8   5.0  -18.7   5.00 8.19 d   1 
112804.62-072413.4 53742.48 18.12  1.56 0.74  0.27  0.10  0.00   0.34  1.60 22.61        -10.5   2.8  -18.0   2.80 7.47 d     
112900.75+510742.0 52263.40 20.13  1.75 1.46  0.47  0.01                                  -5.8   5.2  -19.5   5.20      d   1 
112911.50+052034.1 52015.14 18.96  2.71 1.57  0.60  0.44                                  11.2   5.2  -10.8   5.20 8.86 d     
112923.65+075325.3          20.12  3.62 1.72  0.61  0.20                                   0.0   0.0    0.0   0.00 8.93 n     
112936.83-062051.1 53742.48 15.85  1.76 0.73  0.22  0.09  0.51   0.06  1.26 21.55        -10.2   2.4   -7.0   2.40 7.19 d     
112950.38+003344.9 54210.26 18.22  2.79 1.45  0.46  0.33  0.60   0.29  1.95              -34.4   3.7  -18.2   3.70 8.34 d   1 
112953.69-073505.9          18.89  1.24 0.61  0.15  0.11                    22.52         -5.9   3.1   -3.9   3.10 6.50 uG    
113042.07+123323.6 52729.20 17.88  2.79 1.73  0.53  0.27  0.98   0.10  1.91                4.8   2.9  -12.4   2.90 8.51 d     
113126.54+494131.8          19.81  2.52 1.69  0.62  0.13                    23.87          0.0   0.0    0.0   0.00 9.14 n     
113130.35-071744.4 53742.48 16.72  1.49 0.70  0.19  0.11  0.33   0.03  1.24 21.83        -23.6   2.5    0.7   2.50 6.88 dG    
113330.96+051616.4 51960.44 20.35  1.36 1.47  0.46  0.06                                  14.9   5.0  -33.3   5.00 8.35 d     
113345.950.0040.0  51259.28 18.44  3.61 1.67  0.51  0.15  0.66   0.38  1.93                0.9   3.6  -16.4   3.60 8.51 d     
113356.52+385302.6          18.58  2.27 1.34  0.39  0.24  1.14   0.30  1.30               -0.2   3.3   -8.9   3.30 8.15 u     
113408.79+612133.5          20.31  3.67 1.10  0.27  0.34                                  -1.5   5.6    6.7   5.60 7.54 u     
113442.81+531958.6          18.18  3.26 1.51  0.52  0.33  0.86   0.06  2.04               -3.5   3.2   -0.6   3.20 8.55 u     
113505.64+395358.5          20.44  2.10 1.83  0.56  0.19                                   0.0   0.0    0.0   0.00 8.63 nL    
113538.58+472126.7 52621.50 18.33  1.86 1.82  0.59  0.31  0.57   0.45  2.35                0.2   3.3   12.7   3.30 8.85 d     
113626.17+474305.0 52621.50 19.03  3.33 1.53  0.54  0.19                                 -22.8   4.6  -35.5   4.60 8.58 d     
113626.80+564251.7 52704.28 18.76  3.92 1.98  0.71  0.39  0.87   0.44  2.42                2.9   3.5  -19.1   3.50 9.62 dE    
113720.88-012515.6 53742.50 19.11  2.27 1.27  0.48  0.07  0.48   0.29  1.64              -27.9   4.0  -18.5   4.00 8.40 d   1 
113901.49+111832.6          19.52  3.05 0.80  0.24  0.13                                  -1.7   3.7    2.5   3.70 7.26 u     
113912.83+173829.8 53526.20 18.17  3.91 1.21  0.39  0.17  0.69   0.42  1.54                0.8   3.1  -37.7   3.10 8.15 d     
114125.85+010504.3          17.29  2.09 0.94  0.24  0.17  0.51   0.03  1.40               -0.2   3.0    0.3   3.00 7.32 u   1 
114153.63+345100.4          20.57  1.65 1.80  0.57  0.39                                   0.0   0.0    0.0   0.00 8.67 nL    
114310.43+424324.0 52730.15 19.54  3.31 1.47  0.48  0.20                                  -5.6   5.2  -34.7   5.20 8.41 d     
114355.88+625924.7 52047.18 19.43  1.69 1.51  0.52  0.33                                   3.6   5.2  -31.8   5.20 8.53 d   1 
114404.76+071814.8          15.69  2.77 1.14  0.33  0.24  0.67   0.09  1.78               -0.9   2.6    0.4   2.60 7.80 g     
114417.10+411506.2 52754.16 18.36  3.53 1.67  0.62  0.14  0.85   0.35  2.01              -53.6   2.9   -3.1   2.90 9.16 d     
114442.36+043641.9 52015.15 19.20  2.19 1.39  0.36  0.24                                 -37.3   4.5    1.1   4.50 7.99 d   1 
114617.18+312329.3          20.23  1.56 1.65  0.65  0.13                                   0.0   0.0    0.0   0.00 9.28 n     
114700.87+580727.7 52704.28 18.39  2.47 1.37  0.43  0.26  0.94  -0.06  1.89               23.0   3.2  -18.7   3.20 8.30 d     
114715.79+074847.7          17.22  1.36 0.63  0.23  0.12  0.46  -0.51  1.34 21.71          1.5   2.8   -5.3   2.80 7.31 uG    
114731.69+003724.4 53742.51 18.62  1.96 1.00  0.28  0.15  0.51   0.16  1.28 23.33          1.5   3.1  -30.3   3.10 7.53 d   1 
114744.41+564905.3 52262.47 18.11  2.35 1.40  0.44  0.22  0.80   0.30  1.66              -33.7   3.2  -39.0   3.20 8.33 d     
114800.58+122833.9          19.87  2.43 1.66  0.58  0.18                                   0.0   0.0    0.0   0.00 8.69 n     
114807.41+401008.9 52755.25 18.17  2.89 1.74  0.53  0.22  0.91   0.62  1.93              -50.4   3.2 -101.3   3.20 8.57 d     
114821.48+315629.2 53137.24 19.30  2.92 1.93  0.71  0.35  0.55   0.62  2.66                7.8   4.8  -19.4   4.80 9.61 dE    
115012.79+160105.4          19.31  2.67 1.28  0.36  0.29                                  -4.8   4.7   -5.8   4.70 7.96 u     
115057.09-012709.6 51606.42 19.97  1.45 1.90  0.51  0.34  0.59   0.62  1.90              -25.2   5.4  -13.5   5.40 8.48 d   1 
115255.58+055337.7 53742.52 17.38  1.24 0.54  0.20  0.02  0.41  -0.11  0.93 21.49         -8.3   2.6  -12.7   2.60      dG  1 
115334.46+115235.0 52729.21 19.92  4.10 1.72  0.46  0.20                                 -27.2   5.1  -52.8   5.10 8.35 d     
115350.14+350600.6 53108.26 19.31  2.46 1.03  0.26  0.19                                 -25.4   4.3  -21.8   4.30 7.46 d     
115555.74+490012.1 52313.36 18.82  2.96 1.77  0.56  0.29  0.76   0.66  2.08              -29.5   4.7  -26.7   4.70 8.63 d   1 
115625.50+110359.3 52619.48 17.67  2.80 1.55  0.51  0.31  0.81   0.24  1.96              -14.6   3.2    1.8   3.20 8.50 d     
115721.30+322405.2 53137.25 20.06  5.09 1.12  0.37 -0.07                                   5.9   4.6  -15.6   4.60      d     
115848.96+140922.3 52667.48 19.47  3.56 1.55  0.54  0.23                                   4.8   3.8  -12.7   3.80 8.56 d     
115854.96+232234.6 53441.30 19.51  1.39 1.84  0.57  0.22                                  19.1   4.4 -124.2   4.40 8.68 d     
115901.22+372538.2 53035.48 19.85  1.74 1.71  0.58  0.23                                  -5.3   4.1  -28.0   4.10 8.81 d     
115924.76+194651.2          20.60  3.20 1.65  0.45  0.14                                   0.0   0.0    0.0   0.00 8.30 n     
115929.28+640501.8 51935.45 17.66  2.91 1.53  0.49  0.21  0.49   0.14  2.06              -98.9   3.2  -69.8   3.20 8.46 d   1 
115951.83+122617.1          16.89  2.27 0.92  0.26  0.19  0.45   0.07  1.50                0.1   2.8   -1.4   2.80 7.44 u     
120021.48+283419.1 53388.37 17.40  4.06 1.90  0.64  0.18  0.94   0.56  2.09               32.7   3.7  -57.7   3.70 9.21 d     
120024.09+381720.3 53035.48 16.20  3.36 1.70  0.56  0.19  0.77   0.44  1.98               -9.9   2.8  -43.0   2.80 8.64 d     
120024.35-000614.2 51259.30 17.83  2.76 1.49  0.51  0.18  0.67   0.26  1.78              -75.7   3.6   -8.3   3.60 8.48 d     
120031.66+035002.8          20.14  3.35 1.73  0.48  0.23  0.95   0.08  1.70                0.0   0.0    0.0   0.00 8.41 n   1 
120034.27+321102.7          20.36  3.80 1.15  0.31  0.37                                  -1.7   5.2   -4.4   5.20 7.73 u     
120231.83+065856.2 53741.51 19.59  1.99 1.75  0.63  0.31  0.69   0.33  2.21              -20.0   5.0   -6.5   5.00 9.17 d     
120241.19+604322.6 52318.44 19.81  2.40 1.41  0.44  0.07                                 -31.7   3.8  -22.2   3.80 8.30 d   1 
120246.06+541929.6 52261.38 18.98  3.18 1.80  0.57  0.28  0.82   0.46  2.17              -20.2   5.0  -30.6   5.00 8.72 dE    
120259.48-010900.5          16.89  1.35 0.64  0.22  0.12  0.40   0.05  1.19 22.00          5.9   2.5   -0.6   2.50 7.20 uG    
120336.69+492232.5 52313.36 19.48  2.72 1.66  0.51  0.11                                 -47.9   5.2  -14.7   5.20 8.50 d   1 
120429.99+170202.0 53527.16 20.09  2.01 1.69  0.48  0.30                                   8.7   4.6  -11.3   4.60 8.39 d     
120506.14+580423.8 52704.29 18.93  3.10 1.92  0.71  0.30  0.76   0.34  2.57               -4.3   4.4  -33.4   4.40 9.62 d     
120529.46+291846.2 53352.51 20.07  2.90 1.33  0.42  0.05                                   1.6   5.3  -12.5   5.30 8.24 d     
120603.77+253956.6          16.69  2.71 1.62  0.53  0.23  0.74   0.29  2.01               -8.2   2.6    4.5   2.60 8.57 g     
120638.52+122242.9          15.10  2.22 0.93  0.30  0.16  0.52   0.11  1.46               -2.1   2.6   -6.2   2.60 7.63 g     
120644.71+510107.3 52313.37 16.92  2.29 1.12  0.39  0.17  0.61   0.17  1.61              -39.6   2.9  -35.2   2.90 8.18 d     
120706.99+370039.3 53080.42 19.06  1.90 1.41  0.41  0.23                                   1.1   4.7  -46.1   4.70 8.22 d     
120711.55+443212.0 52724.29 20.50  3.27 1.11  0.25  0.28                                   7.7   5.3  -12.3   5.30 7.42 dL    
120714.56+164112.3          20.03  3.56 1.98  0.62  0.14                                   0.0   0.0    0.0   0.00 9.02 n     
120853.36-000847.3 51259.30 18.77  2.38 0.99  0.32  0.11  0.35   0.20  1.40               -2.0   5.5  -44.8   5.50 7.80 d     
120906.99+413157.3 52754.17 19.67  2.69 1.57  0.52  0.24                                 -17.8   5.3   -5.5   5.30 8.55 d     
120910.48+502032.3 52313.37 19.98  1.32 0.58  0.20  0.11                    24.15        -11.4   3.9  -10.1   3.90 7.09 dG    
120914.48+281558.9 53388.37 19.43  1.85 1.83  0.61  0.38  0.31   0.73  2.53              -18.6   4.8  -27.4   4.80 9.03 d     
120941.74-023931.7 51586.43 18.27  2.94 1.39  0.46  0.31  0.85   0.24  1.87              -14.5   3.7   -3.4   3.70 8.36 d   1 
120944.63+190745.4          14.87  2.09 0.85  0.28  0.20  0.51   0.14  1.51 21.51         -3.1   2.3   -0.9   2.30 7.52 g     
121056.18+421726.5 52754.18 19.36  4.02 1.97  0.63  0.20  0.87   0.57  2.48              -45.6   4.8  -38.9   4.80 9.19 d     
121232.54+275036.1 53387.53 19.60  2.59 1.16  0.32  0.05                                 -42.3   4.9   -2.1   4.90 7.77 d     
121243.75+005722.2 51258.31 18.86  2.37 1.21  0.31  0.21  0.54   0.01  1.55              -20.7   5.3  -32.0   5.30 7.66 d   1 
121307.95+390357.9 53052.44 20.14  2.15 1.75  0.49  0.12                                   3.4   5.3  -27.6   5.30 8.43 d     
121330.05+405555.7 52755.26 18.66  1.45 0.66  0.22  0.06                                   5.6   3.4  -21.5   3.40 7.22 dG    
121453.67+620742.9 52052.19 19.15  2.46 1.52  0.39  0.30                                  -1.7   3.8  -24.0   3.80 8.16 d     
121511.82+203639.7          16.35  2.45 1.00  0.25  0.19  0.54   0.14  1.50 22.97          0.9   2.4   -2.9   2.40 7.34 g     
121541.05+141432.8 52667.49 20.30  4.06 1.03  0.30  0.40  0.34  18.42  1.53              -19.5   5.3  -19.3   5.30 7.62 d     
121546.00+232415.8 53441.31 18.88  3.03 1.27  0.31  0.27                                  -1.4   3.2  -11.2   3.20 7.70 d     
121622.66+063414.5 52730.36 19.01  1.69 1.53  0.49  0.19  0.72   0.30  1.93              -72.0   3.6  -58.5   3.60 8.46 d     
121632.17+074106.5 52730.26 18.98  1.63 0.83 -0.09  0.48  0.54  -0.14  1.26              -18.7   3.8  -21.7   3.80      d     
121849.62+212210.6          15.20  2.35 0.92  0.26  0.24  0.55   0.17  1.56 21.97         -0.3   2.3   -3.5   2.30 7.43 g     
121908.53+261458.8          19.99  3.33 1.81  0.52  0.14                                 -10.0   4.8    3.9   4.80 8.52 u     
121909.66+125754.9          18.89  1.84 1.13  0.30  0.08  0.32   0.04  1.33               -3.1   3.6   -4.5   3.60 7.57 u     
121944.20+223628.3 53441.31 19.24  2.20 1.29  0.38  0.21                                  -6.4   4.2  -20.7   4.20 8.11 d     
122012.24+172210.1          19.16  2.30 1.18  0.33  0.18                                  -6.7   3.2   -1.3   3.20 7.79 u     
122047.82+220703.3 53441.32 18.91  2.90 1.54  0.48  0.32                                  -2.8   4.1  -25.8   4.10 8.40 d     
122105.82+363931.2          20.42  4.64 1.05  0.25  0.00                                   0.0   0.0    0.0   0.00      nL    
122145.76+451342.0 52722.19 20.21  3.44 0.87  0.31  0.16                                 -12.3   5.1  -10.3   5.10 7.76 d     
122309.85+280728.1          18.86  2.91 1.75  0.62  0.03  0.91   0.39  1.99                0.0   0.0    0.0   0.00 9.10 n     
122313.39+362107.4 53052.46 19.10  1.82 1.25  0.36  0.17                                  -0.3   4.7  -33.2   4.70 8.05 d     
122328.13+353251.9 53111.31 16.35  2.34 1.15  0.35  0.12  0.39   0.14  1.55 23.02        -21.2   2.7  -59.6   2.70 8.02 d     
122357.67+550151.7 52365.16 17.58  2.68 1.65  0.53  0.19  0.75   0.45  1.94              -26.4   3.2  -27.6   3.20 8.56 d     
122406.24+194927.9 53462.34 16.56  3.30 1.61  0.58  0.18  0.82   0.40  2.03              -59.7   2.8  -40.3   2.80 8.72 d     
122419.83+373524.0 53052.46 20.36  2.79 1.29  0.40  0.02                                 -15.0   5.1   16.9   5.10      d     
122558.35+035923.4 51987.32 19.22  2.02 1.51  0.49  0.18  0.71   0.26  1.77              -49.6   5.2  -32.1   5.20 8.44 d     
122615.38+093001.9 52756.13 18.21  2.23 1.59  0.47  0.31  0.67   0.34  1.91              -22.2   3.4    0.4   3.40 8.38 d     
122623.35+010650.5          17.85  1.25 0.60  0.22  0.08  0.03   0.13  1.53 21.89         -4.4   3.3    1.4   3.30 7.21 uG    
122720.14-002425.5          15.97  1.76 0.80  0.27  0.13  0.46   0.11  1.34               -2.2   2.9   -1.9   2.90 7.49 g     
122740.04-002750.7          17.03  5.21 2.77  1.23  0.68  1.24   0.97  4.27                1.9   4.1   -2.0   4.10      g     
122803.73+163540.1 53527.18 19.35  2.72 1.48  0.60  0.05                                 -25.8   4.6  -31.7   4.60 8.91 d     
122829.50+205747.0          20.54  4.34 0.91  0.28  0.32                                   0.0   0.0    0.0   0.00 7.56 n     
122841.07+371919.8          20.69  0.62 1.81  0.44  0.24                                   0.0   0.0    0.0   0.00 8.32 nL    
122842.63-001921.5          18.91  1.39 0.69  0.15  0.13                                  -5.0   3.9   -5.0   3.90 6.55 uG    
122843.93+532937.7 52263.43 19.35  3.51 1.41  0.45  0.15                                   1.6   4.8  -43.7   4.80 8.35 d   1 
122935.36+093052.9 52756.13 18.08  2.84 1.34  0.37  0.18  0.53   0.19  1.51              -28.5   4.2  -36.2   4.20 8.09 d     
123200.70-001604.6 51258.32 17.87  0.98 0.50  0.16  0.07  0.30  -0.21  1.38 21.54         -8.5   3.4  -18.3   3.40 6.67 dG    
123219.28+514928.5 52263.43 17.87  2.34 1.73  0.67  0.34  0.76   0.14  2.26                4.6   3.2  -15.3   3.20 9.50 d     
123249.23+073914.2 52730.27 19.43  3.12 1.55  0.49  0.22  0.59   0.34  1.78              -26.0   4.9  -59.4   4.90 8.44 d     
123421.57-002207.5          18.41  1.11 0.53  0.20  0.07                    22.15         -2.9   3.5   -1.0   3.50 7.05 uG    
123421.89+210021.2          19.86  3.20 1.86  0.55  0.23                                   0.0   0.0    0.0   0.00 8.61 n     
123626.98+025901.8          19.01  2.52 1.76  0.59  0.37                                  -1.1   5.3    4.7   5.30 8.85 uE  1 
123723.11-000915.8          15.51  2.64 0.95  0.31  0.21  0.55   0.12  1.64               -4.4   2.9    3.6   2.90 7.73 g     
123810.72+064819.3 52730.28 19.80  4.06 1.81  0.54  0.20  0.75   0.69  1.92              -72.7   4.9    3.5   4.90 8.57 d     
123815.92+215645.0 53439.38 19.21  3.26 1.58  0.52  0.25                                   9.7   4.8  -53.7   4.80 8.52 d     
123826.14+184620.4          15.94  3.29 1.23  0.37  0.34  0.65   0.22  1.97               -0.2   2.7    0.6   2.70 8.05 g     
123829.94+245409.3 53388.49 19.30  2.51 1.61  0.52  0.25                                  -9.6   3.4  -10.5   3.40 8.53 d     
123905.17+275912.6 53360.49 19.60  2.53 1.63  0.55  0.31                                 -11.6   4.3   -1.1   4.30 8.61 d     
123907.37+325729.4          20.43  3.66 1.76  0.48  0.38                                   0.0   0.0    0.0   0.00 8.42 n     
123911.89+264513.9          20.65  2.48 1.88  0.72  0.39                    22.25          7.8  12.7   -6.9  12.70 9.63 uL    
123915.06+120753.3 52721.23 18.63  2.67 1.62  0.56  0.31  0.65   0.19  2.06                0.0   3.5  -11.3   3.50 8.58 d     
123928.09+385539.7 53052.45 18.99  1.97 1.52  0.50  0.35  0.70   0.40  2.23              -13.3   4.7   -9.4   4.70 8.49 d     
123953.24+145246.1 53032.41 18.19  3.17 1.61  0.52  0.28  0.70   0.30  2.01              -14.6   3.4    1.1   3.40 8.49 d     
124011.12+292216.3 53354.49 18.64  4.10 1.59  0.48  0.28  0.70  -0.03  2.01              -18.8   3.2   -4.9   3.20 8.44 d     
124043.71+132446.4          16.25  2.73 1.14  0.35  0.22  0.59   0.13  1.74               -4.0   2.8    4.6   2.80 7.92 g     
124050.72+305954.4 53354.49 19.74  2.98 1.59  0.61  0.23                                 -15.7   4.4   -2.4   4.40 9.01 d     
124114.82+605402.8 52014.24 19.90  1.44 1.69  0.50  0.07                                 -17.7  21.4  -18.1  21.40 8.49 d   1 
124116.94+051942.1 51987.33 19.49  1.50 1.25  0.37  0.16  0.51   0.21  1.53              -22.5   5.2  -26.0   5.20 8.09 d   1 
124120.87+032848.2          20.61  2.27 0.92  0.31  0.58                                   0.0   0.0    0.0   0.00      n   1 
124157.85+553851.5 52379.19 20.30  2.73 1.07  0.32 -0.05                                 -11.9   5.5   -4.0   5.50      dL    
124215.09+635616.6 51987.28 19.22  3.33 1.59  0.50  0.18                                   2.0   5.1  -52.4   5.10 8.48 d   1 
124332.02+381208.0          18.66  2.42 1.10  0.27  0.24  0.53   0.36  1.74                2.9   3.7   -4.0   3.70 7.50 u     
124358.59+183042.7 53527.19 18.42  2.70 1.62  0.53  0.20  0.86   0.47  1.88                7.2   4.4 -133.1   4.40 8.57 d     
124426.13-020655.6 53856.29 18.24  1.32 0.54  0.27  0.07                                  -9.2   3.0  -16.2   3.00 7.47 dG    
124436.20+051309.0          19.48  2.06 1.63  0.50  0.29  0.71   0.32  1.90                2.1   4.1    2.4   4.10 8.47 u   1 
124505.36+044053.3          18.33  2.17 0.92  0.24  0.16  0.45   0.09  1.35               -8.1   3.0   -6.3   3.00 7.31 u   1 
124507.90+625203.9          17.13  2.63 1.25  0.42  0.23  0.62   0.28  1.80               -5.9   3.0    8.5   3.00 8.27 u     
124513.26+452733.7          19.28  1.15 3.81  0.49 -4.04                                   0.0   0.0    0.0   0.00      n     
124522.87+372536.6          16.44  1.66 0.76  0.21  0.08  0.35   0.13  1.29 22.02         -0.3   2.4   -3.9   2.40 7.20 gG    
124527.73+455842.9          20.45  1.33 1.73  0.55  0.14                                   0.0   0.0    0.0   0.00 8.61 nL    
124536.34+353549.3 53108.29 19.06  1.95 1.75  0.59  0.31  0.51   0.64  2.26              -29.8   4.2  -48.9   4.20 8.88 d     
124601.71+423734.3 52754.19 16.61  2.68 1.45  0.49  0.23  0.80   0.20  1.89              -12.8   2.9  -49.9   2.90 8.44 d     
124632.09+123846.9 52729.25 19.51  2.42 2.12  0.68  0.35  0.76   0.58  2.41                3.5   4.6  -23.4   4.60 9.54 dE    
124644.96+135636.9          16.94  2.47 0.96  0.27  0.20  2.99   0.05 -0.94               -2.5   2.5    1.5   2.50 7.48 u     
124646.50+282522.3          19.50  2.93 1.57  0.51  0.32                                 -10.4   4.3   -3.5   4.30 8.52 u     
124706.29+083459.2 53766.51 19.76  1.09 1.82  0.56  0.33  0.70   0.37  2.08              -17.8   4.0   -7.6   4.00 8.64 d     
124728.29+131054.5          16.60  1.47 0.70  0.18  0.14  0.41   0.04  1.17               -4.2   2.5   -3.1   2.50 6.87 uG    
124804.84+594334.3 52318.46 16.47  1.20 0.61  0.18  0.08  0.27   0.37  1.14 20.83         -8.3   2.8  -27.3   2.80 7.01 dG    
125016.06+310214.5 53354.49 18.38  2.38 1.50  0.50  0.23  0.58  -0.14  2.10              -34.3   3.1  -55.7   3.10 8.49 d     
125017.90+252427.6 53462.20 16.41  2.89 1.79  0.61  0.27  0.81   0.44  2.13               30.4   2.8  -16.0   2.80 9.03 dE    
125136.08+051038.1          18.50  4.31 1.89  0.61  0.29  0.72   0.52  2.23               -0.5   3.7   -4.5   3.70 8.95 uE    
125149.87+013001.8          16.23  4.17 3.53  1.04  0.50  1.12   0.75  4.16                1.2   3.0    1.9   3.00      g   1 
125209.50+092141.7          16.98  2.60 1.06  0.32  0.19  0.55   0.14  1.61               -2.7   2.6    3.2   2.60 7.77 u     
125431.75+593053.5 52318.46 19.37  3.30 1.37  0.45  0.27                                 -17.0   5.3    6.7   5.30 8.35 d   1 
125443.37+422857.5 52754.20 19.86  2.27 1.55  0.50  0.16                                 -34.6   4.7  -30.7   4.70 8.49 d     
125450.28+614842.3          19.52  3.41 1.75  0.53  0.28                                   1.9   5.5  -10.7   5.50 8.56 u   1 
125459.49+205451.6          16.16  2.45 0.95  0.30  0.20  0.60   0.12  1.62 22.18          0.4   2.7   -1.2   2.70 7.55 g     
125520.36+631326.6 52052.20 17.24  2.85 1.35  0.47  0.15  0.51   0.30  1.69               -6.6  24.8  -35.3  24.80 8.40 d   1 
125634.77+203644.8 53500.33 17.17  1.10 0.62  0.18  0.09  0.34   0.17  1.23              -14.4   2.8  -24.9   2.80 6.88 dG    
125702.97+472733.7 52709.43 20.65  1.41 1.63  0.55  0.12                                 -20.0   8.6  -41.7   8.60 8.61 d     
125719.97+192337.2          18.86  2.72 1.46  0.48  0.29  0.76   0.74  1.75                0.0   0.0    0.0   0.00 8.42 n     
125749.95+182541.8 53527.19 19.31  2.54 1.36  0.59  0.24                                 -73.9   4.4  -10.8   4.40 8.81 d     
125752.35+164218.1 53527.19 19.05  2.53 1.55  0.46  0.24                                  12.5   4.6  -42.5   4.60 8.34 d     
125829.51+445206.8 52722.21 18.07  3.33 1.91  0.64  0.27  0.82   0.76  2.12                2.2   4.1  -33.0   4.10 9.23 d     
125853.77+245705.3 53388.50 19.89  2.10 1.75  0.55  0.35                                 -11.0   4.9  -25.7   4.90 8.62 d     
125905.82+204138.2 53500.34 19.79  1.17 0.59  0.21  0.12                                  -6.9   3.6  -15.2   3.60 7.13 dG    
125920.96+584555.5          15.93  1.83 0.75  0.25  0.13  0.55  -0.05  1.40 22.47         -3.9   2.6   -3.5   2.60 7.46 g     
125924.97+164432.6 53527.20 18.34  3.20 1.59  0.54  0.30  0.38   0.13  2.22              -10.6   3.4    4.9   3.40 8.56 d     
125954.26+365350.4 53080.45 20.30  2.32 1.63  0.52  0.07                                  -9.1   4.6  -11.4   4.60 8.53 d     
125954.99+092646.7 52345.33 18.49  3.35 1.78  0.51  0.13  0.72   0.56  1.87               18.7  23.5  -64.8  23.50 8.51 d     
130004.25+604149.8 52318.46 19.15  1.14 0.59  0.21  0.02                                  -3.2   3.7  -11.4   3.70      d     
130127.19+274738.6 53388.41 20.04  1.81 1.58  0.57  0.17                                 -14.0   5.0  -41.6   5.00 8.76 d     
130155.84+083631.6          19.35 -0.12 4.63  1.67  0.63  1.29   1.35  4.64                0.0   0.0    0.0   0.00      n     
130219.88+620559.0 52052.20 18.65  2.17 1.00  0.23  0.10                                   1.6   3.7  -26.2   3.70 7.28 d   1 
130221.88+292315.2 53147.28 19.76  3.48 1.74  0.65  0.29                                  45.0   4.7  -52.5   4.70 9.41 d     
130227.52+055512.3 52015.21 19.25  4.34 1.86  0.55  0.22                                  -3.9   4.5  -23.6   4.50 8.59 d   1 
130236.37+460656.5          20.00  2.00 1.69  0.47  0.15                                   0.0   0.0    0.0   0.00 8.38 n     
130249.33+553931.7 52379.20 19.25  2.55 1.55  0.47  0.30                                  31.4   4.9  -45.1   4.90 8.41 dE    
130308.04+201602.1          18.83  2.39 1.76  0.63  0.30  0.93   1.04  2.18                0.0   0.0    0.0   0.00 9.16 n     
130308.38+334551.6          18.83  2.16 0.99  0.26  0.18                                  -1.7   3.2   -0.7   3.20 7.46 u     
130320.91+365131.8 53080.45 18.06  2.78 1.28  0.37  0.23  0.77   0.01  1.69              -10.5   3.0   -9.3   3.00 8.11 d     
130323.99+092543.6 52345.33 17.64  2.57 1.60  0.49  0.19  0.65   0.40  1.86             -119.3   3.0   -3.4   3.00 8.42 d     
130335.84+262213.0 53360.50 19.83  1.81 1.27  0.40  0.00                    22.88        -11.5   3.9  -22.6   3.90      d     
130417.88+140324.9 52789.17 19.40  1.94 1.40  0.45  0.28 17.73 -16.84  1.67              -13.2   4.5  -22.2   4.50 8.31 d     
130507.50+112807.2 52721.25 18.84  2.59 1.61  0.55  0.24  0.63   0.35  1.95              -30.3   3.3  -42.1   3.30 8.61 d     
130510.57+054844.0          20.15  2.79 1.62  0.54  0.13                                   0.0   0.0    0.0   0.00 8.55 n   1 
130528.21+405645.8 52754.20 18.76  4.33 1.29  0.44  0.15                                 -39.0   3.3  -10.8   3.30 8.30 d     
130545.35+383522.7 52755.29 18.75  2.30 1.47  0.44  0.19  0.61   0.48  1.92               -2.2   4.1  -50.9   4.10 8.32 d     
130706.03+144834.6 52789.17 19.76  4.27 1.14  0.33  0.15  0.47   0.05  1.34              -20.5   3.4    2.4   3.40 7.81 d     
130710.95+584452.8          16.96  1.94 0.84  0.20  0.18  0.48   0.18  1.46 22.39          0.3   2.8    1.9   2.80 7.12 u     
130734.80+153936.9 52789.17 18.78  2.78 1.67  0.59  0.37  0.83   0.30  1.96              -27.2   4.8  -10.0   4.80 8.80 d     
130744.53+600903.7 52318.46 16.94  1.19 0.50  0.27  0.00  0.63  -0.26  1.01 20.98        -37.3   2.8    8.4   2.80      dG  1 
130750.19+540625.7 52365.18 18.33  2.89 1.44  0.50  0.24                                 -47.2   3.4  -48.5   3.40 8.47 d     
130826.47+194959.4          18.95  2.78 1.70  0.52  0.28                                 -10.4   4.2   -0.9   4.20 8.50 u     
130829.12+233306.4 53388.51 17.33  1.70 0.73  0.21  0.22  0.53  -0.01  1.75              -16.9   2.8    2.0   2.80 7.17 d     
130854.92-002742.3 51259.34 19.42  3.28 1.83  0.59  0.31  0.86   0.77  2.31              -19.7   5.7  -13.9   5.70 8.86 d   1 
131016.35+391727.1 53032.50 20.41  1.86 1.83  0.45  0.04                                 -24.0   4.9  -28.1   4.90 8.33 d     
131026.35+094700.3 52345.33 19.28  1.52 1.45  0.45  0.12  0.55   0.31  1.61               17.6   5.1  -26.9   5.10 8.31 d     
131044.25+392213.0 52755.29 19.03  3.83 1.66  0.60  0.37  0.81   0.07  2.35               12.4   4.4  -10.6   4.40 8.94 d     
131128.85+582736.8          15.34  2.03 0.85  0.29  0.14  0.56  -0.03  1.39 21.93         -3.0   2.6   -2.5   2.60 7.63 g     
131227.72+221435.0          20.65  2.35 1.68  0.53  0.30                                   0.0   0.0    0.0   0.00 8.56 nL    
131255.11+472332.8          20.49  2.07 1.09  0.41 -0.05                                   0.0   0.0    0.0   0.00      nL    
131300.37+334133.0 53108.31 18.39  2.55 1.47  0.47  0.26  0.60   0.16  1.98              -11.8   3.0  -14.1   3.00 8.42 d     
131305.60+194410.3          19.75  4.78 1.58  0.61  0.19                                   0.0   0.0    0.0   0.00 9.02 n     
131313.21-001910.4          14.51  2.21 0.86  0.29  0.14  0.46   0.11  1.53 20.96          0.7   3.0   -2.9   3.00 7.60 g     
131504.57+145750.8 53032.44 18.89  2.93 1.53  0.54  0.12  0.66   0.41  1.91                5.4   4.2  -19.9   4.20 8.58 d     
131509.87+412527.6 52730.19 20.21  2.29 1.67  0.54  0.04                                 -10.6   5.0    5.7   5.00 8.60 d     
131519.19+060824.0          21.05  0.96 1.87  0.78 -0.07                                                                uL    
131539.91+143353.9 53032.44 18.60  2.02 2.03  0.73  0.33  0.71   0.64  2.54               11.5   3.9    5.6   3.90 9.65 dE    
131639.65+121529.2 53880.15 18.96  2.67 1.74  0.54  0.26  0.71   0.35  1.98             -106.8   4.3  -27.7   4.30 8.56 dE    
131841.09+055427.4 51987.36 19.89  1.60 1.92  0.65  0.34                                 -12.8   5.3  -18.8   5.30 9.29 d   1 
131916.36+464832.0 52709.44 19.47  3.81 1.65  0.54  0.27                                  -8.7   5.2    6.8   5.20 8.61 d     
131921.25+025218.9 51669.34 19.49  2.18 1.64  0.46  0.36                                 -18.5   5.8  -17.8   5.80 8.36 d   1 
131935.39+585454.0          20.33  2.35 1.56  0.48  0.04                                   0.0   0.0    0.0   0.00 8.43 n   1 
132000.22+503525.6 52758.14 18.79  2.60 1.76  0.55  0.29  0.94   0.47  1.93                9.8   4.6    8.6   4.60 8.64 d     
132102.93+190304.6          17.17  3.26 1.27  0.40  0.34  0.68   0.33  2.05                2.0   2.6   -1.7   2.60 8.19 u     
132140.03+255630.8 53360.51 16.85  2.93 1.36  0.42  0.16  0.53   0.21  1.82              -21.3   2.5  -42.5   2.50 8.26 d     
132147.54+162142.9          20.65  1.45 1.75  0.48  0.19                                   0.0   0.0    0.0   0.00 8.41 n     
132307.04+052048.0 52015.22 19.35  2.27 1.11  0.29  0.18                                 -28.3   4.2   -3.8   4.20 7.57 d   1 
132309.75+050647.7 51987.36 18.61  2.00 1.12  0.31  0.13  0.54   0.55  1.89                6.2   3.9  -24.6   3.90 7.71 d   1 
132402.99+195114.4 53500.35 19.41  3.12 1.71  0.59  0.32                                 -80.5   4.4  -35.9   4.40 8.84 d     
132426.42+145023.0          20.53  2.61 1.68  0.43  0.30  0.68   0.76  1.48                0.0   0.0    0.0   0.00 8.28 n     
132449.56+473238.7 52709.44 18.66  4.85 1.74  0.64  0.35  0.52   0.91  2.41       22.84  -33.2   4.4   26.5   4.40 9.25 d     
132510.13+344117.6 53108.31 19.42  2.66 1.48  0.45  0.09                                 -43.4   4.3  -45.4   4.30 8.34 d     
132559.81+263351.8 53360.51 19.93  2.79 1.58  0.52  0.23                                 -50.3   4.8   -8.3   4.80 8.54 d     
132604.43+605013.9 52052.21 19.14  2.57 1.44  0.45  0.22                                 -33.1   3.9    1.1   3.90 8.34 d   1 
132621.11+370919.5 53081.39 19.29  1.90 1.59  0.52  0.36                                 -22.6   3.5  -14.4   3.50 8.55 d     
132622.21+003743.6 51258.36 17.22  1.15 0.54  0.20  0.06  0.21   0.22  1.39 20.85        -22.9   3.2  -11.4   3.20 7.11 dG  1 
132656.29+282236.7          19.99  2.49 1.79  0.62  0.31                                   0.0   0.0    0.0   0.00 9.14 n     
132703.69+210803.5 53439.41 18.12  2.56 1.37  0.51  0.14  0.55  -0.01  1.87              -18.2   2.9  -40.7   2.90 8.49 d     
132717.82+153409.4 53032.45 18.56  2.40 1.59  0.55  0.31  0.88   0.25  1.80              -34.2   3.2    7.3   3.20 8.61 d     
132728.66+272951.9          19.07  4.15 1.64  0.63  0.22                                  -4.0   4.1   -7.0   4.10 9.22 u     
132755.57+333521.7          19.21  2.49 1.32  0.37  0.39                                   3.8   4.2   -5.8   4.20 8.10 u     
132819.87+091705.9 52757.20 19.74  3.93 1.61  0.53  0.33  0.56   0.22  2.04              -16.0   5.2  -29.3   5.20 8.56 d     
132840.74+002716.8          19.41  1.97 1.22  0.22  0.14                                   0.0   0.0    0.0   0.00 7.17 n   1 
133016.10+200841.5 53500.36 19.28  3.02 1.44  0.43  0.21                                 -30.0   5.6  -19.6   5.60 8.28 d     
133034.11-022430.3          19.46  4.42 1.27  0.42  0.21                                   6.2   5.0   -8.7   5.00 8.22 u   1 
133034.43+030307.0          16.32  2.98 1.08  0.34  0.25  0.67   0.22  1.75                1.0   3.0    0.0   3.00 7.89 g   1 
133101.12+140613.1 52789.22 19.30  3.89 1.84  0.49  0.14                                   4.8   5.5 -110.2   5.50 8.44 d     
133103.87+372215.5 53081.36 20.26  1.74 1.56  0.62  0.24                                 -15.2  11.0  -11.6  11.00 9.12 d     
133109.16+152057.8          18.64  3.02 1.78  0.53  0.11  0.76   0.62  1.83                0.0   0.0    0.0   0.00 8.56 n     
133123.61+482624.4          18.83  2.27 1.62  0.59  0.22  0.69   0.44  2.16               -9.4   4.7   -1.0   4.70 8.89 u     
133140.11+490857.5 52671.51 17.96  2.15 1.06  0.27  0.16  0.35   0.69  1.57              -10.9   3.3   -6.2   3.30 7.56 d     
133251.10+180645.8 53499.32 20.58  1.72 1.63  0.48 -0.03                                   2.7   5.0  -30.0   5.00      d     
133308.95+410324.7          20.53  1.59 1.04  0.35  0.19                                   0.0   0.0    0.0   0.00 7.98 n     
133401.21+310319.4 53120.38 20.18  0.89 1.89  0.53  0.21                                 -41.4   4.8  -25.4   4.80 8.57 d     
133410.16+210454.7          20.61  1.99 1.95  0.72  0.11                                   0.0   0.0    0.0   0.00 9.63 nL    
133438.60+085343.5 52756.17 20.26  2.80 1.72  0.61  0.51  0.67   0.66  3.59 22.29          6.7   5.5   12.7   5.50      dL    
133458.05+342724.6          20.28  1.68 1.60  0.47  0.06                                   0.0   0.0    0.0   0.00 8.40 n     
133551.86+091123.2          17.35  1.28 0.53  0.19  0.07  0.35   0.10  1.10 21.80          3.7   2.9   -6.6   2.90 7.02 uG    
133632.59+095419.3 52757.21 18.68  3.08 1.60  0.62  0.33  0.70   0.29  2.21              -11.5   3.5   -5.1   3.50 9.03 d     
133644.21+153554.2          20.05  3.59 0.97  0.25  0.18 19.15 -18.02  0.90                0.0   0.0    0.0   0.00 7.39 n     
133826.39+362903.1          20.20  2.87 1.58  0.60  0.19                                   0.0   0.0    0.0   0.00 8.93 n     
133841.54+155208.3          17.14  4.61 1.84  0.62  0.39  0.72   0.22  2.74               -0.5   2.8   -0.7   2.80 9.05 uE    
133916.33+660352.8 51661.27 18.38  2.86 1.33  0.44  0.25  0.58   0.31  1.67              -61.4   3.8    4.0   3.80 8.30 d     
133956.14+220715.8          20.30  2.76 1.55  0.49  0.03                                  -3.1   4.8    1.3   4.80 8.46 u     
134022.04+100037.2          16.64  2.15 0.90  0.23  0.17  0.53   0.04  1.45 22.43         -2.6   2.7   -1.1   2.70 7.27 u     
134033.62+430804.5 52722.23 19.78  1.70 1.63  0.47  0.25                                 -16.1   4.5  -72.7   4.50 8.40 d     
134217.04+234119.7          18.32  2.29 1.03  0.27  0.23                                  -4.0   3.0   -4.3   3.00 7.54 u     
134301.57+161718.2 53501.28 18.95  2.28 1.35  0.40  0.27                                   1.9   4.2  -38.8   4.20 8.20 d     
134346.21+463424.4          17.75  3.57 1.23  0.46  0.13  0.69   0.25  2.49 21.37 21.40    0.0   0.0    0.0   0.00 8.37 n     
134444.01+423544.6          19.94  2.64 1.52  0.49  0.19                                   0.0   0.0    0.0   0.00 8.46 n     
134522.48+514119.8          18.62  2.41 1.21  0.36  0.24                                  -6.1   5.0    1.9   5.00 8.07 u     
134554.03+322538.1          20.53  0.95 1.60  0.45  0.27                                   0.0   0.0    0.0   0.00 8.33 n     
134605.10+083659.1 52757.22 17.71  1.33 0.65  0.21  0.10  0.38   0.11  1.17               -9.3   2.9  -27.2   2.90 7.17 dG    
134630.99+342613.4          20.74  1.13 1.84  0.50 -0.04                                   0.0   0.0    0.0   0.00      nL    
134704.14+165117.5          20.26  1.80 1.16  0.36 -0.12                                   0.0   0.0    0.0   0.00      n     
134716.69+365649.7 53032.52 18.74  3.71 1.59  0.15  0.56  0.32   0.64  2.02               -6.2   3.1  -25.7   3.10      d     
134745.48+655730.6          19.00  2.23 1.76  0.54  0.28  1.11   0.28  1.98                1.5   5.2   -2.8   5.20 8.58 uE  1 
134908.23+193602.8          17.86  1.25 0.56  0.21  0.07                    21.90         -1.3   2.9   -3.6   2.90 7.14 uG    
134911.42+274025.9 53147.31 20.09  2.80 1.65  0.55  0.17                                 -33.3   4.6   -4.6   4.60 8.63 d     
134923.88+182222.8 53500.37 18.55  1.05 0.55  0.17  0.05                                   5.2   3.1  -20.4   3.10 6.75 dG    
135023.64+135110.6          20.39  2.73 1.71  0.55  0.14  0.77   0.30  1.99                0.0   0.0    0.0   0.00 8.60 n     
135030.20+252423.8 53169.22 18.94  3.02 1.55  0.52  0.16  0.42   0.50  2.07               25.1   4.1  -47.0   4.10 8.54 d     
135037.83+402955.4 52754.23 19.54  3.80 0.94  0.29  0.23                                 -11.5   3.4  -12.2   3.40 7.66 d     
135046.18+505034.0 52729.45 19.47  2.48 1.35  0.42  0.19                                 -21.8   5.1   -7.3   5.10 8.25 d     
135057.54+050840.9 52015.24 15.98  2.75 1.45  0.42  0.26  0.64   0.21  1.98              -31.0   2.6    2.1   2.60 8.24 d   1 
135111.97+043153.0 51987.38 19.82  2.28 1.60  0.51  0.31                                 -35.5   5.1  -49.6   5.10 8.48 d   1 
135114.36+190627.3          20.64  0.22 1.85  0.54  0.13                                   0.0   0.0    0.0   0.00 8.58 n     
135124.90+040920.1          18.68  2.78 1.30  0.42  0.23  0.78   0.54  1.92               -0.9   4.4   -2.5   4.40 8.24 u   1 
135155.17+052009.1 51987.38 17.34  2.95 1.79  0.57  0.25  0.90   0.35  2.00               -6.7   3.0  -25.4   3.00 8.67 d   1 
135258.92+412050.9 52724.34 19.29  3.66 1.78  0.55  0.22                                 -16.8   3.5  -17.0   3.50 8.64 d     
135333.01-004039.4 51258.38 16.61  2.74 1.63  0.53  0.28  0.81   0.19  2.00              -52.2   3.0  -30.8   3.00 8.50 d   1 
135355.53+332838.9 53110.27 20.10  3.15 1.63  0.41  0.26                                 -19.6   4.7  -14.2   4.70 8.22 d     
135400.44+423421.6 52724.34 19.69  1.83 1.51  0.52  0.21                                  -1.2   5.5  -21.0   5.50 8.54 d     
135443.78-022641.8          20.39  3.43 1.82  0.48  0.15                                   0.0   0.0    0.0   0.00 8.36 n     
135502.82+191026.9          20.18  2.26 1.52  0.47  0.12                                   0.0   0.0    0.0   0.00 8.35 n     
135534.06+021151.5 51668.35 20.64  2.81 1.39  0.28  0.23                    21.41         16.1   7.5   24.4   7.50 7.49 dL  1 
135547.23+311153.2 53137.32 19.39  1.86 1.57  0.45  0.15                                 -18.0   4.3  -19.1   4.30 8.35 d     
135549.44-020912.0 52053.19 19.45  2.60 1.24  0.43  0.24                                  -9.9   4.9  -19.2   4.90 8.19 d     
135636.17+231303.2          20.62  3.02 1.62  0.43  0.26                                   0.0   0.0    0.0   0.00 8.28 n     
135647.49+373945.0 53032.52 18.59  2.66 1.47  0.53  0.23  0.48   0.70  2.14              -59.0   3.9  -77.5   3.90 8.57 d     
135653.70-024537.5          20.00  1.75 1.89  0.57  0.26                                   0.0   0.0    0.0   0.00 8.60 n     
135703.12+232151.9 53170.17 18.86  2.45 1.48  0.49  0.17                                 -51.1   4.4  -26.1   4.40 8.45 d     
135758.32+541335.5 52708.43 17.93  3.06 1.54  0.47  0.28  0.51   0.30  2.02              -53.6   3.2  -26.5   3.20 8.39 d     
135823.85+160122.2 53503.29 19.52  1.96 1.20  0.29  0.08                                 -30.0   4.4  -14.1   4.40 7.61 d     
135928.00+180521.1 53499.33 18.84  2.53 1.37  0.44  0.30                                 -17.8   3.2    9.7   3.20 8.29 d     
135948.83+542452.2 52705.37 18.56  2.88 1.31  0.36  0.17  0.45  -0.06  1.92              -21.8   3.6   -3.8   3.60 8.03 d     
135953.90+243419.9          17.10  2.78 1.47  0.46  0.26  0.59   0.40  1.84                0.0   0.0    0.0   0.00 8.36 n     
135956.23+325214.1          18.93  2.38 1.55  0.53  0.34  0.68   0.50  2.05               -3.4   4.0    0.0   4.00 8.58 u     
140015.31+355112.5 52814.17 20.21  2.85 1.57  0.47  0.33                                 -35.9   5.0  -14.8   5.00 8.40 d     
140024.89+074409.4 52730.33 18.58  2.84 1.43  0.40  0.21  0.58   0.63  1.95              -41.4   3.3  -52.1   3.30 8.18 d     
140325.57+202827.1 53441.38 17.33  2.65 1.42  0.48  0.21  0.40   0.57  1.92             -139.3   2.6    5.2   2.60 8.40 d     
140327.81+024725.0 51669.37 19.42  1.79 1.44  0.49  0.38                                  25.6   4.7  -47.2   4.70 8.42 d   1 
140347.23+193345.5 53439.43 18.91  3.01 1.58  0.52  0.08                                   2.3   4.0  -64.6   4.00 8.49 d     
140350.01+213614.5 53462.25 19.99  1.96 1.80  0.47  0.17                                 -39.6   4.8  -49.4   4.80 8.37 d     
140411.94-014951.4 52053.26 20.02  3.22 1.23  0.43 -0.06                                  -5.1   5.6  -20.5   5.60      d   1 
140425.26+013252.7          15.99  4.09 1.58  0.55  0.40  0.72   0.18  2.37                1.0   2.5    1.9   2.50 8.59 g   1 
140431.60+435457.3 52709.46 19.98  2.91 1.48  0.55  0.14                                  -0.4   5.5  -17.5   5.50 8.64 d     
140527.10+363935.5          18.35  1.17 0.60  0.17  0.06                    22.76         -1.3   2.9   -7.0   2.90 6.91 uG    
140623.94+272036.0          20.46  4.16 0.93  0.22 -0.10                                   0.0   0.0    0.0   0.00      n     
140659.80+264203.6 53147.32 19.93  4.45 1.59  0.47  0.25                                 -18.4   4.8   46.8   4.80 8.39 d     
140856.82+265745.6          19.12  2.76 1.37  0.39  0.39                                  -8.3   3.4   -2.6   3.40 8.17 u     
140904.58+251046.9 53168.18 20.25  2.07 1.20  0.32  0.00                                 -25.8   4.9  -22.7   4.90      d     
140909.99+375559.4          15.85  1.72 0.73  0.23  0.09  0.46   0.02  1.31 20.41          0.0   0.0    0.0   0.00 7.33 n     
140950.69+353759.0 52813.17 19.55  3.57 1.43  0.50  0.11                                  -9.9   4.4  -12.6   4.40 8.50 d     
141046.21-011332.1 51258.39 19.29  3.07 1.42  0.44  0.16  0.64   0.34  1.64              -49.6   5.4    3.6   5.40 8.25 d   1 
141055.93+513344.9          18.15  2.52 1.20  0.35  0.20  0.63   0.21  1.74               -3.8   3.4   -1.4   3.40 7.95 u     
141105.47+373242.9 52755.32 19.38  2.50 1.49  0.47  0.18                                 -54.2   4.5  -19.0   4.50 8.42 d     
141111.54+614933.6 51935.49 18.73  2.69 1.03  0.31  0.13                                 -30.6   3.6  -10.0   3.60 7.72 d   1 
141126.97+370102.9 52755.32 19.54  2.35 1.44  0.38  0.33                                 -13.8   3.4  -15.2   3.40 8.15 d     
141137.02+202506.5 53439.44 17.53  2.56 1.46  0.45  0.35  0.62   0.37  2.00               -7.8   2.7  -18.5   2.70 8.29 d     
141144.61+375006.5          19.38  2.67 1.78  0.56  0.16                                  -3.9   4.9   -9.3   4.90 8.66 u     
141210.09+485030.9          19.02  3.05 1.68  0.56  0.28                                   1.7   4.4    6.7   4.40 8.64 u     
141223.16+251425.4 53169.23 19.35  5.23 1.10  0.30  0.21                                 -22.6   3.5   -0.7   3.50 7.67 d     
141250.40+122353.1 52812.17 20.36  2.53 1.47  0.43  0.07  0.63   0.15  1.61               -1.4   4.8  -23.6   4.80 8.26 d     
141324.15+015547.7 51669.38 18.74  3.31 1.93  0.52  0.23  0.58   0.54  2.34              -30.9   3.8    9.1   3.80 8.48 d   1 
141344.89+295430.6 53117.35 19.91  2.45 1.93  0.70  0.41                                 -15.9   4.9  -54.5   4.90 9.61 d     
141412.57+030647.6          15.92  3.09 1.18  0.37  0.28  0.67   0.12  1.93               -4.5   2.6    0.2   2.60 8.01 g   1 
141421.39+043129.2          20.21  0.86 1.77  0.48  0.24                                   0.0   0.0    0.0   0.00 8.40 n   1 
141459.12+133731.7 52812.17 15.80  2.69 1.51  0.53  0.27  0.70   0.30  2.00                4.1   2.6  -15.7   2.60 8.56 d     
141511.33+425447.6          20.12  4.38 1.11  0.30  0.28                                   4.9   5.2   -4.7   5.20 7.73 u     
141515.26+514128.2 52402.36 19.76  2.43 0.99  0.31 -0.08                                   9.0   5.4  -11.8   5.40      d     
141635.29+251249.0          18.41  3.93 1.83  0.58  0.22  1.02   0.33  2.10                0.0   0.0    0.0   0.00 8.78 n     
141644.31+132749.5          19.17  2.97 1.77  0.58  0.18  0.74   0.48  2.06               -8.4   4.7   -2.6   4.70 8.77 u     
141736.15+213002.4 53170.19 19.83  2.04 1.36  0.31  0.12                                 -15.5   5.0  -17.9   5.00 7.63 d     
141747.51+555332.6          16.42  1.44 0.76  0.17  0.13  0.41   0.18  1.20                0.5   2.8    2.2   2.80 6.82 gG    
141754.26+514132.0 52402.15 16.65  2.79 1.31  0.44  0.27  0.71   0.15  1.77              -11.1   2.9  -18.5   2.90 8.33 d     
141818.66+131130.0 52789.25 20.19  3.97 0.97  0.26  0.02  0.62  -0.11  1.05              -12.5   4.9   14.2   4.90      d     
141835.76+135704.1          20.31  2.59 1.60  0.41  0.36  0.70   0.30  1.73                0.0   0.0    0.0   0.00 8.22 n     
141858.80+420228.8          23.17  0.25 1.61 -1.23  1.70                                   0.0   0.0    0.0   0.00      n     
141918.80+282343.1 53117.35 19.32  2.67 1.48  0.51  0.18                                 -10.5   4.3  -48.5   4.30 8.51 d     
141921.83+052922.4 52757.34 17.90  2.77 1.43  0.48  0.18  0.71   0.30  1.79              -62.9   3.1  -16.2   3.10 8.40 d     
142027.70+085514.3          19.75  1.52 1.87  0.70  0.31  0.58   0.54  2.38                6.0   4.4    2.8   4.40 9.60 u     
142031.96+440929.2 52709.47 18.61  2.65 1.66  0.57  0.25  0.51   0.59  2.34                8.1   4.4  -58.3   4.40 8.78 d     
142058.67+293948.2 53117.35 19.88  2.07 1.53  0.53  0.10                                  -1.4   4.6   19.7   4.60 8.57 d     
142112.42-004822.5          19.07  2.80 1.55  0.50  0.33  0.67   0.34  2.04                9.1   4.3   -2.0   4.30 8.41 u   1 
142151.04+450739.0 52313.43 17.32  1.48 0.68  0.21  0.09  0.52   0.60  1.21 21.89         -7.7   2.7  -29.4   2.70 7.22 dG    
142158.53+553758.5 52434.20 17.29  1.84 0.83  0.22  0.16  0.71   0.54  1.07 23.89        -41.3   3.0  -19.0   3.00 7.26 d     
142206.57+340949.2 53081.42 20.01  2.04 1.41  0.44  0.13                                 -14.6   4.5   -7.3   4.50 8.31 d     
142312.35-022824.1          17.70  2.74 1.12  0.33  0.25  0.51   0.03  1.89                0.1   3.2    0.9   3.20 7.71 u   1 
142343.06+402613.1 52722.26 20.27  0.97 1.71  0.34  0.24                                  -2.7   5.1  -35.5   5.10 7.94 d     
142510.85+092131.1 52756.21 18.12  2.87 1.31  0.53  0.15  0.54   0.30  1.65              -80.2   3.1  -40.1   3.10 8.55 d     
142534.19+242030.2 53168.19 19.00  2.01 1.50  0.49  0.15                                 -16.5   4.1    3.4   4.10 8.42 d     
142535.13+024730.7          19.18  2.64 0.97  0.21  0.22  0.59  -0.15  1.31               -6.6   4.9    1.2   4.90 7.12 u   1 
142612.27+473119.7 52758.17 20.17  3.51 1.97  0.59  0.20                                 -36.5   4.9  -56.4   4.90 8.86 d     
142704.39+281735.8 53117.36 20.20  2.40 1.03  0.27 -0.14                                  -5.9   4.8  -11.7   4.80      d     
142811.99+443439.7 52681.47 18.31  1.42 0.70  0.22  0.08                                 -11.1   3.0  -14.2   3.00 7.22 dG    
142935.18+284458.1          16.47  2.12 0.90  0.27  0.17  0.51   0.09  1.50 23.03         -0.1   2.5   -5.0   2.50 7.53 g     
142951.79+432005.8          20.45  1.61 1.85  0.48  0.32                                   0.0   0.0    0.0   0.00 8.42 nL    
142955.86+064252.9          20.39  4.55 0.79  0.28  0.35  1.20  18.26  0.93                0.0   0.0    0.0   0.00 7.53 n     
143011.48+120630.6          20.36  1.16 1.59  0.47  0.25  0.86  -0.08  1.68                0.0   0.0    0.0   0.00 8.37 n     
143019.66+534204.5 52705.38 19.27  2.33 1.30  0.34  0.20                                  -6.8   4.9  -36.6   4.90 7.93 d     
143052.31+092020.0          16.36  1.23 0.60  0.21  0.07  0.37   0.04  1.16 20.68         -6.4   2.5    3.7   2.50 7.12 gG    
143100.09+131545.1 52789.26 18.92  1.22 1.58  0.55  0.21  0.80   0.53  2.04 22.80        -15.2   3.3   14.9   3.30 8.61 dE    
143134.86+190643.7          20.38  2.49 1.81  0.49  0.13                                   0.0   0.0    0.0   0.00 8.41 n     
143156.34+034228.3          20.42  0.29 3.09  0.31 -0.61  0.61   0.50  1.94                0.0   0.0    0.0   0.00      n   1 
143221.74+265638.4 53138.28 19.75  3.04 1.29  0.41  0.16                                  -0.9   4.2  -16.2   4.20 8.22 d     
143358.78+143350.8 53502.29 17.09  3.01 1.59  0.56  0.30  0.75   0.39  2.06               -2.4   2.9  -16.6   2.90 8.63 d     
143525.61+573008.9          17.37  1.35 0.56  0.15  0.03  0.43   0.01  1.04 22.24          3.0   3.0   -1.7   3.00 6.72 uG    
143533.00+410548.5 52709.48 20.63  1.77 1.67  0.49  0.16                                 -11.6   5.1  -24.7   5.10 8.46 dL    
143606.19+430949.8 52704.48 19.21  2.41 1.42  0.46  0.16                                 -21.8   3.4  -29.7   3.40 8.37 d     
143608.42+362232.8 52758.34 18.79  3.62 1.43  0.46  0.29  0.79   0.55  1.68                1.8   3.3  -72.3   3.30 8.37 d     
143646.43+633218.1          20.59  1.86 1.36  0.48  0.29                                   0.0   0.0    0.0   0.00 8.42 n     
143843.50+440429.5 52681.47 19.61  2.47 1.55  0.49  0.15                                  -6.0   4.8  -22.2   4.80 8.43 d     
144104.98-013824.4 52053.29 19.40  1.58 1.88  0.59  0.17  0.78   0.56  2.13                2.6   5.0  -17.4   5.00 8.76 d   1 
144150.90-002424.3          17.87  2.67 1.77  0.65  0.27  0.76   0.50  2.30 23.40         -4.5   3.7    1.9   3.70 9.27 u   1 
144233.49+044438.5          16.15  3.34 1.31  0.46  0.32  0.66   0.13  2.06               -1.4   2.9    2.4   2.90 8.33 g     
144400.88+153305.5 53502.30 20.19  2.08 1.22  0.36  0.12                                 -12.3   5.1   -7.6   5.10 8.03 d     
144417.22+504434.3 52705.39 20.39  3.21 1.64  0.52  0.09                                  -5.6   5.3  -17.3   5.30 8.52 dL    
144428.79+021430.6 51668.39 19.37  3.22 1.59  0.55  0.36 17.38 -16.67  1.99              -16.8   5.7    8.5   5.70 8.57 d   1 
144448.40+043944.2 51674.39 19.62  4.03 1.79  0.52  0.20  0.72   0.57  2.07             -111.7   5.6   42.6   5.60 8.51 d   1 
144448.86-011056.3          15.21  6.62 2.12  0.91  0.59  0.87   0.46  3.35               -8.2   3.3    1.3   3.30      g     
144453.14+410733.5 52704.49 19.96  3.15 1.80  0.61  0.26                                 -17.9   4.9    0.8   4.90 9.01 d     
144458.41+222158.2 53169.26 19.51  2.50 1.67  0.48  0.29                                  10.5   4.7  -52.4   4.70 8.40 d     
144514.70+121152.0          17.64  0.87 1.18  0.21  0.04  0.50   0.16  1.33 20.80 22.05    1.0   2.7   10.4   2.70 7.16 uG    
144519.61+123356.3 52812.19 18.70  2.62 1.54  0.50  0.29  0.62   0.25  2.01              -72.1   3.5  -60.1   3.50 8.46 d     
144631.08-005500.4          15.23  6.43 2.20  0.72  0.51  1.44   0.78  1.60                0.7   3.3   -2.4   3.30      gE    
144716.38+155425.8 53500.41 17.62  3.14 1.45  0.46  0.17  0.61   0.24  1.83              -64.2   2.7  -20.5   2.70 8.34 d     
144756.24+160044.5 53499.37 19.63  4.31 1.49  0.45  0.19                                  17.8   4.1  -37.2   4.10 8.33 d     
144811.03+361726.4 52758.35 20.15  1.49 1.53  0.43  0.18                                 -16.6   4.9  -26.8   4.90 8.30 d     
144837.49+193001.2          19.46  4.46 1.59  0.53  0.18                                  -2.2   4.6   -8.8   4.60 8.53 u     
144838.92+353526.6 52754.26 19.80  2.55 1.84  0.49  0.24                                  23.2   7.6   61.4   7.60 8.45 d     
144841.80+042844.5          17.19  2.32 1.09  0.31  0.21  0.54   0.09  1.55               -7.2   3.1    1.6   3.10 7.64 u   1 
144845.39+031059.4 51674.39 19.21  2.01 0.98  0.22  0.19  0.15   0.40  1.52              -17.4   3.9    0.9   3.90 7.15 d   1 
144921.01+392105.7 52722.27 19.07  1.88 0.95  0.24  0.12                                 -17.9   3.6   -5.7   3.60 7.39 d     
144923.37-011732.8          20.44  4.36 1.27  0.35  0.39  0.92  -0.07  1.66                0.0   0.0    0.0   0.00 7.83 n   1 
144943.89+170901.0 53439.46 20.32  2.93 0.93  0.27  0.22                                 -33.3   4.8    8.9   4.80 7.48 d     
144945.37+012656.1          15.62  3.43 1.26  0.37  0.40  0.62   0.21  2.21 22.77 23.15   -0.8   3.0    0.7   3.00 7.96 g   1 
144958.04-010308.5 51258.42 20.12  4.23 1.36  0.40  0.24  0.22   0.49  1.81              -44.7   5.6  -13.0   5.60 8.13 d   1 
145005.64+442747.3 52681.48 18.28  2.70 1.25  0.44  0.25  0.39   0.52  1.98              -12.9   3.5   -1.4   3.50 8.29 d     
145019.85-001324.9          16.80  1.51 0.72  0.25  0.08  0.41   0.04  1.38 21.79         -5.3   3.2   -6.2   3.20 7.32 uG    
145052.60+230130.0          17.09  3.22 1.40  0.42  0.40  0.70   0.18  2.18                2.6   2.6   -5.5   2.60 8.22 u     
145055.11+191116.0 53441.41 19.30  3.10 1.24  0.40  0.19                                   1.4   3.3  -35.7   3.30 8.17 d     
145127.32+453518.1 52758.19 19.75  2.24 1.19  0.26  0.12                                 -15.9   5.5   -4.6   5.50 7.43 d     
145151.32+180635.9          20.30  1.80 1.54  0.51  0.12                                   0.0   0.0    0.0   0.00 8.48 n     
145229.19-004134.5 51258.42 16.64  1.27 0.59  0.23  0.09  0.41   0.09  1.16 20.79        -20.5   3.1   -6.7   3.10 7.14 d     
145230.66-001946.4          17.22  2.80 1.14  0.35  0.24  0.58   0.17  1.78                0.0   3.5   -1.5   3.50 7.81 u     
145248.14+250206.5 53148.34 19.18  2.12 1.53  0.57  0.25                                   4.0   4.2  -15.4   4.20 8.65 d     
145303.72+190320.3          20.38  1.64 1.68  0.52  0.15                                   0.0   0.0    0.0   0.00 8.51 n     
145318.82+600421.1 51639.31 17.60  3.00 1.60  0.60  0.24  0.56   0.29  1.99             -235.8   3.4   -6.2   3.40 9.00 d   1 
145327.27+305714.4          20.13  2.40 1.65  0.45  0.20                                   0.0   0.0    0.0   0.00 8.32 n     
145335.38+525112.4 52403.21 18.49  3.16 2.03  0.56  0.25  0.81   0.66  2.21              -13.1   4.1   -6.9   4.10 8.65 d     
145426.50+123836.5 52812.20 18.52  3.00 1.78  0.52  0.21  0.76   0.50  1.91              -18.9   3.5  -84.7   3.50 8.52 d     
145459.75+563807.2 52047.25 17.84  2.64 1.65  0.50  0.18  0.69   0.53  1.95               -2.7   3.5  -70.1   3.50 8.50 d   1 
145506.01+002239.1          17.87  0.95 0.57  0.15  0.08  0.34   0.14  1.43 21.32         -0.3   3.4   -6.7   3.40 6.49 uG  1 
145506.60+175254.1 53439.47 19.25  2.47 1.59  0.45  0.28                                 -13.7   4.1   -2.8   4.10 8.31 d     
145512.68+614101.1          19.44  1.72 1.90  0.62  0.25  0.80   0.45  2.59               -1.4   5.2    3.4   5.20 9.11 uE  1 
145544.60+241751.3 53148.34 20.07  2.36 1.79  0.61  0.13                    24.03        -22.0  11.6  -45.2  11.60 8.89 d     
145559.74+413638.8 52709.49 19.51  1.92 1.09  0.35  0.24                                  -2.6   3.9  -17.5   3.90 7.98 d     
145610.21+225837.5          17.29  1.74 0.80  0.27  0.11  0.76   0.17  1.12 22.17          5.1   2.5   -7.6   2.50 7.46 u     
145725.86+234125.4 53148.34 16.77  2.83 1.78  0.64  0.28  0.73   0.42  2.29             -360.4   2.6  -67.8   2.60 9.21 d     
145726.97+051603.4          18.48  2.40 2.80  1.08  0.82  1.55   1.51  3.10                0.1   4.6   -4.3   4.60      uE    
145737.08+393322.0 52709.49 19.62  3.20 1.76  0.48  0.16                                 -41.2   5.4   -1.7   5.40 8.44 d     
145738.62+502056.0          20.07  3.25 1.71  0.70  0.65  0.54   0.51  3.25                5.5   5.0    0.4   5.00      u     
145801.88+462308.1 52758.19 19.28  2.59 1.59  0.49  0.34                                   9.6   5.2  -10.8   5.20 8.44 d     
145933.45+033310.1 51674.40 19.02  2.21 1.36  0.43  0.26  0.44   0.19  1.83               -9.1   5.3  -28.0   5.30 8.21 d   1 
150020.19+203642.3          20.70  0.46 1.63  0.54  0.42                                   0.0   0.0    0.0   0.00 8.53 nL    
150051.84+022656.1 52052.31 18.82  2.14 1.19  0.33  0.19  0.57  -0.07  1.43              -14.4   4.7   -6.4   4.70 7.73 d   1 
150121.32+254734.3          19.54  4.39 1.70  0.56  0.18                                   0.0   0.0    0.0   0.00 8.60 n     
150138.99+290250.2 52815.18 18.67  2.82 1.84  0.51  0.19  1.18   0.41  1.84               36.9   4.2  -15.1   4.20 8.49 d     
150149.29+523837.2 52434.22 18.57  2.52 1.56  0.53  0.23  0.50   0.25  2.09              -13.3   3.6    7.3   3.60 8.57 d     
150243.83+425240.9 52313.45 18.64  2.73 1.25  0.41  0.15  0.35  -0.23  2.12              -34.6   3.8  -11.8   3.80 8.24 d     
150245.71-022454.7 52053.30 17.83  2.76 1.35  0.37  0.19  0.54   0.16  1.64              -25.5   3.4  -17.5   3.40 7.87 d   1 
150430.04+561603.7 53856.33 19.15  2.38 1.12  0.32  0.10                                 -17.2   3.7   -3.7   3.70 7.83 d   1 
150512.88+072826.6          20.11  2.02 1.70  0.45  0.28                                   0.0   0.0    0.0   0.00 8.32 n     
150531.03+552314.0 52052.25 17.55  2.68 1.26  0.35  0.23  0.67   0.16  1.75               -9.9   3.2    5.8   3.20 7.98 d     
150634.03+134016.8 53502.31 19.19  3.80 1.30  0.33  0.11                                 -17.3   3.4  -50.8   3.40 7.82 d     
150646.09+434553.3 52788.17 19.04  1.90 0.93  0.20  0.16                                  -3.7   3.8  -11.1   3.80 7.14 d     
150704.71+482919.1 52403.36 20.03  3.04 1.62  0.46  0.26                                  -3.0   5.5  -17.0   5.50 8.36 d     
150711.05+222950.4 53168.21 20.06  1.94 0.95  0.23  0.24                                 -13.1   4.4    1.9   4.40 7.20 d     
150713.80+595402.6 51991.28 19.36  3.13 1.41  0.43  0.35                                 -69.1   3.9   -7.8   3.90 8.30 d   1 
150738.22+104610.4          19.05  2.59 1.57  0.53  0.25  0.80   0.29  1.95               -8.9   4.5    0.2   4.50 8.52 u     
150741.36+182406.8          20.05  1.71 0.72  0.26  0.10                                   4.1   4.6   -6.5   4.60 7.38 u     
150951.11+261607.5          20.68  2.15 1.23  0.39 -0.07                                   0.0   0.0    0.0   0.00      n     
151049.97+262132.7          20.41  2.22 1.80  0.60  0.46                                   0.0   0.0    0.0   0.00 8.75 n     
151105.33+410456.1 52313.46 18.77  2.87 1.54  0.52  0.32                                 -54.2   3.7  -23.1   3.70 8.52 d     
151144.60+385910.7 52709.50 17.36  2.83 1.58  0.58  0.28  0.69   0.16  2.19              -28.8   3.0  -34.2   3.00 8.74 d     
151247.64+433645.3 52788.17 18.53  2.36 1.38  0.46  0.33  0.35   0.76  1.96              -54.9   3.5   -1.6   3.50 8.36 d     
151327.58+072535.2 52757.28 19.09  1.02 0.55  0.17  0.08  0.27   0.37  1.03 23.22        -15.8   3.6  -10.1   3.60 6.80 dG    
151333.77+412747.5          19.97  1.91 1.41  0.37  0.02                                   0.0   0.0    0.0   0.00      n     
151341.20+325531.5 52758.37 18.99  2.48 1.65  0.57  0.32  0.66   0.73  1.99              -21.9   4.6  -49.1   4.60 8.77 d     
151420.68+313246.5 52813.21 19.61  2.19 1.28  0.43  0.10                                 -26.1   4.9   -3.5   4.90 8.27 d     
151448.38+052625.3 52076.22 19.24  2.18 1.55  0.54  0.10                                 -13.3   5.0  -37.3   5.00 8.53 d     
151511.75+095102.3          19.51  2.46 1.56  0.52  0.24  0.72   0.33  1.99                5.4   5.2    6.6   5.20 8.51 u     
151542.92+520145.6 52403.21 17.39  2.83 1.37  0.41  0.16  0.62   0.37  1.66             -132.6   3.1  -15.7   3.10 8.24 d     
151557.58+013743.4          20.45  3.65 1.02  0.29  0.18 19.35   0.00  1.11               -0.2   6.0    0.6   6.00 7.53 uL    
151628.79+170326.2          19.50  1.40 1.69  0.49  0.30                                  -6.7   4.3   -7.8   4.30 8.41 u     
151652.39+160331.8 53439.48 19.19  2.33 1.71  0.54  0.26  0.74  -0.42  2.30               -2.5   4.3  -17.2   4.30 8.57 d     
151803.49+273601.9 53081.46 17.93  2.93 1.61  0.51  0.31  0.81   0.42  2.08               -8.9   3.1   10.9   3.10 8.48 dE    
151814.86+350047.9 52724.39 19.49  2.02 1.16  0.33  0.17                                 -16.2   4.2  -16.5   4.20 7.85 d     
151824.49+340257.1 52724.39 18.80  2.23 1.62  0.49  0.14                                 -57.1   4.2  -30.9   4.20 8.43 d     
151838.98+051820.6 52757.38 20.23  3.73 1.09  0.20  0.26                                  29.2  14.3  -13.9  14.30 6.92 d     
151901.90+092825.6 52754.38 18.75  2.12 1.74  0.59  0.36  0.81   0.53  2.19              -47.5   4.8  -24.4   4.80 8.79 d     
151909.78+254218.1 53111.42 19.19  3.35 1.95  0.64  0.31  0.69   0.54  2.47               -4.6   4.0  -12.4   4.00 9.14 d     
151918.53+345146.2          20.65  1.65 1.68  0.55  0.16                                   0.0   0.0    0.0   0.00 8.60 n     
152037.20+013637.3 51668.41 19.95  1.19 1.70  0.51  0.31 17.97   0.00  1.98              -25.2   5.8    1.9   5.80 8.45 d     
152049.36+071152.3 52757.28 20.10  2.39 1.62  0.44  0.25  0.99   0.42  1.62              -27.0   5.5    0.0   5.50 8.28 d     
152132.17-012010.3          19.23  3.74 1.74  0.54  0.27                                   0.0   0.0    0.0   0.00 8.39 n   1 
152146.72+071228.7          15.98  1.51 0.72  0.23  0.11  0.42   0.08  1.26 20.72         -7.6   2.7   -1.8   2.70 7.23 gG    
152205.81+400720.9          18.05  1.30 0.63  0.23  0.07  0.86   0.14  1.29 23.24         -5.0   3.2   -2.3   3.20 7.28 uG    
152218.79+582629.3          19.63  3.06 1.62  0.47  0.16                                   0.0   0.0    0.0   0.00 8.41 n   1 
152323.20+020208.9 51668.41 19.40  3.34 1.50  0.49  0.18 17.56   0.00  1.84              -16.8   5.1  -24.8   5.10 8.40 d     
152326.66+175821.0          20.68  1.13 1.85  0.57  0.18                                   0.0   0.0    0.0   0.00 8.59 n     
152352.14+460216.4 52403.37 19.29  2.56 1.31  0.41  0.25                                   8.1   3.8  -15.0   3.80 8.22 d   1 
152410.66+453657.2 52402.40 20.02  1.73 1.86  0.65  0.26                                 -13.3   5.4  -13.0   5.40 9.32 d   1 
152413.81+464222.7 52705.41 18.91  2.63 1.19  0.33  0.13                                 -22.7   3.5  -24.4   3.50 7.84 d     
152434.12+444956.2 52402.19 19.32  2.12 1.71  0.55  0.23                                  -8.0   3.7  -27.8   3.70 8.62 d   1 
152453.84+414703.0          20.37  3.14 1.58  0.51  0.10                                   0.0   0.0    0.0   0.00 8.50 n     
152500.47+395856.3 52313.46 17.38  2.53 1.28  0.42  0.20  0.65   0.12  1.76              -66.5   3.1    9.9   3.10 8.24 d     
152504.52+322511.3 52758.37 19.98  2.39 1.79  0.51  0.15                                 -25.8   4.3  -26.3   4.30 8.50 d     
152508.78+335013.0          19.42  2.51 1.40  0.39  0.17                                  -8.4   4.7   -6.1   4.70 8.16 u     
152523.34+343129.4 52722.29 19.30  2.93 1.20  0.35  0.24                                 -19.8   3.5   -5.5   3.50 7.95 d     
152525.47+450706.5 52402.19 19.55  1.33 0.69  0.28  0.10                                   3.7   3.7  -13.9   3.70 7.58 d   1 
152622.47+013440.5          19.30  2.61 1.75  0.54  0.30  0.44   1.16  2.50                3.3   5.3    0.6   5.30 8.53 u     
152633.69+503307.2          21.21  0.74 2.68  1.04  0.69                                                                u     
152702.75+434517.3 52402.40 16.23  2.99 1.70  0.61  0.35  0.69   0.29  2.23              -42.1   2.9   15.8   2.90 8.98 d   1 
152730.88+584109.6 53879.26 19.25  2.97 1.91  0.67  0.34  0.19   1.01  2.53              -35.2   4.3    5.8   4.30 9.54 d     
152748.12+203617.0          20.52  1.77 1.16  0.38 -0.15                                   0.0   0.0    0.0   0.00      n     
152810.20+134429.2          20.74  1.07 1.74  0.57  0.13                                   0.0   0.0    0.0   0.00 8.63 n     
152826.69+054504.6          17.68  1.44 0.68  0.23  0.13  0.32   0.04  1.21 22.26         -3.0   3.0   -2.7   3.00 7.18 uG    
152902.98+552536.9          16.95  2.42 1.22  0.37  0.22  0.59   0.19  1.62               -4.6   3.1    3.2   3.10 8.11 u     
152940.94+230231.2 53139.25 19.97  2.01 1.74  0.63  0.27                                 -44.2   6.6  -92.6   6.60 8.98 dL    
153028.07+324322.0 52758.38 16.14  2.75 1.29  0.43  0.24  0.64   0.13  1.80                3.0   2.5  -18.1   2.50 8.26 d     
153059.26+451200.5 52403.38 16.67  2.96 1.55  0.48  0.34  0.66   0.26  2.12                5.4   2.8  -21.5   2.80 8.42 d     
153106.63+292137.8          19.78  2.84 1.33  0.42  0.27 18.02   0.00  1.76                0.0   0.0    0.0   0.00 8.25 n     
153107.09+522200.5 52052.26 18.22  2.34 1.20  0.35  0.22  1.03   0.12  1.47               -5.4   3.4  -11.6   3.40 7.94 d   1 
153241.47+361617.4 52760.29 20.20  1.89 1.17  0.30  0.04                                 -23.0   5.0  -10.3   5.00 7.69 d     
153303.83+395818.2 52788.19 17.73  2.40 1.19  0.35  0.24  0.85   0.25  1.43              -57.5   3.0   -4.6   3.00 7.96 d     
153443.83+243144.3 53111.43 19.36  1.82 1.87  0.55  0.27                                 -52.1   3.6    0.3   3.60 8.53 d     
153507.50+130533.9          18.98  3.16 1.85  0.64  0.38  0.48   0.68  2.39               -1.2   3.9    8.7   3.90 9.17 u     
153532.91+011016.1 51668.42 19.50  4.44 1.91  0.71  0.32  0.58   0.55  3.23              -23.2   3.9   -6.3   3.90 9.58 dE  1 
153554.81+105323.7 53503.36 19.89  3.57 1.74  0.62  0.34                                 -88.6   4.3  -82.9   4.30 8.97 d     
153648.18+084943.3 52754.39 18.75  3.39 1.62  0.59  0.32  0.68   0.25  2.13              -17.1   3.2    4.3   3.20 8.74 d     
153658.30+265255.4          19.43  2.40 1.14  0.33  0.19                                  -8.1   4.7    5.8   4.70 7.77 u     
153714.43+135100.8 53501.22 19.45  3.10 1.51  0.51  0.29                                 -23.6   3.3  -14.4   3.30 8.46 d     
153724.90+473704.9 52434.24 20.19  1.40 1.60  0.53  0.07                                 -43.5   5.3   -3.7   5.30 8.56 dL    
153732.19+004343.0 51674.34 17.62  2.43 1.85  0.64  0.35  0.84   0.27  2.42               15.0   2.9  -32.2   2.90 8.90 d   1 
153735.95+185547.1          20.36  0.14 1.09  0.38 -0.05                                   0.0   0.0    0.0   0.00      n     
153805.52+344406.0 52710.43 19.58  2.11 1.65  0.51  0.23                                 -23.3   4.7  -27.2   4.70 8.50 d     
153850.59+390558.0 52788.19 19.12  2.32 1.74  0.60  0.34                                  -2.5   4.7  -11.7   4.70 8.96 d     
153938.62+025309.9 51674.43 19.38  2.39 1.43  0.45  0.29                                  -0.8   5.5  -26.1   5.50 8.25 d     
154005.82+054224.5          20.17  1.77 1.96  0.55  0.23  0.75   0.71  2.07                0.0   0.0    0.0   0.00 8.50 nL    
154014.08+175725.9          19.25  3.41 1.81  0.52  0.26                                  -7.7   4.2    5.4   4.20 8.50 u     
154038.64+121559.9          19.97  3.38 1.29  0.46 -0.64                                   0.0   0.0    0.0   0.00      n     
154048.02+133920.1 53501.23 19.32  2.91 1.54  0.52  0.32                                  -3.1   4.1  -19.1   4.10 8.48 d     
154104.66+271900.8 52755.38 19.22  2.72 1.48  0.52  0.25 17.41   0.00  1.80              -44.3   4.6  -29.4   4.60 8.50 d     
154156.85+514421.2 52046.29 17.47  2.31 1.01 -1.75  2.28  0.50   0.26  1.57              -23.0   3.2  -55.5   3.20      dG  1 
154244.31+171557.8          19.29  1.85 1.09  0.30  0.22                                  -1.9   3.4   -1.4   3.40 7.60 u     
154316.42+211224.3          20.12  2.04 1.75  0.52  0.28                                   0.0   0.0    0.0   0.00 8.48 n     
154425.06+340445.8 52760.30 19.21  1.76 1.15  0.29  0.14                                   1.6   3.5  -11.7   3.50 7.59 d     
154426.04+023623.7 52052.34 15.68  2.73 1.36  0.42  0.30  0.64   0.15  1.93              -45.4   2.7  -45.1   2.70 8.06 d   1 
154536.58+185012.9          19.98  2.10 1.82  0.62  0.27                                   0.0   0.0    0.0   0.00 8.97 n     
154549.73+360956.7          20.28  0.89 1.61  0.58  0.06                                   7.3   5.0   -1.5   5.00 8.80 u     
154629.51+375936.5 52788.20 19.62  2.02 1.59  0.46  0.08                                 -39.3   4.6  -26.4   4.60 8.36 d     
154743.11+360209.7 52787.24 20.38  2.06 1.60  0.49  0.13                                  21.5  15.9   28.6  15.90 8.44 d     
154749.25+054650.2 52757.30 19.32  3.02 1.44  0.50  0.25  0.74   0.15  1.81               -6.4   4.5  -25.2   4.50 8.41 d     
154809.22+322724.9 52760.30 16.51  2.90 1.58  0.52  0.27  0.74   0.29  2.01             -136.6   2.6   50.2   2.60 8.51 d     
154839.40+291622.9 52760.40 20.27  1.25 1.79  0.47  0.29                                  -6.6   5.1  -38.1   5.10 8.36 dL    
154839.88+411621.0 52402.21 19.52  2.77 1.58  0.45  0.26                                 -44.4   3.7  -15.2   3.70 8.34 d   1 
154859.72+341821.7 52760.30 17.20  2.62 1.95  0.73  0.37  0.81   0.47  2.53              -41.2   2.8   43.9   2.80 9.64 dE    
154900.25+514156.0 52015.28 17.68  3.25 1.66  0.55  0.32  0.76   0.22  2.12              -13.9   3.4  -10.8   3.40 8.62 d   1 
154930.28+393408.1           7.25 -2.63 7.54  1.07 -6.27                                   0.0   0.0    0.0   0.00      nE    
155051.63+261613.0 52813.24 19.64  3.33 1.51  0.50  0.12 17.87   0.00  1.77               15.7   3.7  -17.8   3.70 8.42 d     
155111.70+313536.7 52812.28 18.33  2.66 1.38  0.43  0.19  1.09  -0.04  1.46               -0.5   3.1  -59.1   3.10 8.25 d     
155127.11+081045.3 52812.24 18.94  3.44 1.71  0.65  0.31  0.71   0.45  2.30              -14.1   4.6   20.5   4.60 9.23 d     
155237.02+265753.5 52813.24 18.61  3.48 1.53  0.48  0.37  0.96  -0.20  1.94              -28.0   3.2   -0.3   3.20 8.39 d     
155237.30+292758.5 52758.39 15.56  2.70 1.52  0.48  0.16  0.60   0.32  1.76             -218.5   2.5 -192.9   2.50 8.39 d     
155238.33+291236.1          20.17  2.21 1.78  0.56  0.28                                  -4.9   5.0   -4.5   5.00 8.60 u     
155241.12+305301.0          19.81  2.98 1.71  0.57  0.28                                   0.0   0.0    0.0   0.00 8.64 n     
155320.24+194717.6 53168.32 19.71  2.30 1.55  0.54  0.22                                 -12.1   4.5   -5.3   4.50 8.54 d     
155320.54+270151.3 52813.24 19.38  3.38 1.68  0.49  0.27 17.48   0.00  1.90              -18.0   4.5  -56.0   4.50 8.41 d     
155411.31+061454.8          19.49  2.24 1.08  0.35  0.24  0.69  -0.05  1.61                0.6   3.7   -5.3   3.70 7.87 u     
155414.63+264033.8          17.91  1.19 0.54  0.19  0.05  0.52  -0.03  1.09 22.04         -7.2   2.9    0.7   2.90 6.91 uG    
155441.23+514601.1          20.80  1.19 1.85  0.47  0.12                                   0.0   0.0    0.0   0.00 8.40 nL  1 
155547.14+350122.5 52788.30 18.70  2.87 1.28  0.41  0.18                                   3.8   3.3  -49.0   3.30 8.22 d     
155704.88+225541.5 52815.22 18.52  3.02 1.79  0.57  0.27  1.31   0.36  1.76                2.1   3.1  -34.5   3.10 8.57 d     
155706.60+333143.4 52710.44 18.58  2.92 1.56  0.52  0.18  0.85   0.67  1.62              -37.9   3.2  -22.8   3.20 8.50 d     
155723.43+120025.4          19.23  5.43 1.32  0.39  0.30                                  -7.4   4.4    1.2   4.40 8.09 u     
155734.92+272145.8          17.74  1.47 0.64  0.20  0.14  0.57   0.01  1.20 22.44         -9.2   2.7   -2.0   2.70 6.99 uG    
155745.94+480207.4 52046.30 19.15  2.34 1.53  0.45  0.24                                 -32.0   4.0   -3.5   4.00 8.33 d   1 
155848.51+430032.7          18.70  2.68 1.44  0.44  0.28  1.16   0.10  1.69               -7.9   3.7    3.5   3.70 8.30 u     
155958.99+114528.7 53499.42 18.64  1.75 0.79 -0.05  0.46                                 -11.2   3.0    1.3   3.00      d     
160038.48+361451.5 52788.21 20.18  2.28 1.52  0.52  0.02                                  21.0   4.2  -10.3   4.20      d     
160110.97+191823.1 53168.33 18.98  3.17 1.99  0.63  0.35  0.58   0.24  2.41               16.1   3.9  -19.4   3.90 9.09 d     
160144.01+045509.6          18.17  1.41 0.68  0.24  0.12                    23.46         -4.9   3.1    2.6   3.10 7.14 uG    
160246.13+082718.9 52812.25 19.23  2.79 1.68  0.52  0.26                                 -19.0   4.5  -44.4   4.50 8.46 d     
160332.18+142940.0 53170.26 18.78  2.55 1.49  0.42  0.23                                 -20.7   4.6  -44.2   4.60 8.20 d     
160340.83+532127.8          18.48  1.71 0.79  0.21  0.13                    24.52          0.4   3.6   -8.0   3.60 7.18 uG    
160351.13+263054.9 52813.24 19.29  3.00 2.20  0.66  0.35  1.11   0.35  2.42              -20.2   4.4    3.5   4.40 9.26 d     
160355.76+191718.2 53846.30 19.00  3.00 1.70  0.57  0.18  1.25   0.36  1.75               -1.0   3.9  -22.9   3.90 8.64 d     
160414.93+253409.2 52813.24 20.16  3.77 1.09  0.31  0.05 18.89   0.00  1.28              -18.4   4.9   -2.7   4.90      d     
160423.08+112419.8          19.98  2.78 1.74  0.55  0.28                                   0.0   0.0    0.0   0.00 8.54 n     
160459.85+352514.5 52788.21 19.27  1.98 1.56  0.57  0.23                                   8.3   3.2   16.3   3.20 8.72 d     
160548.37+174712.6          19.85  2.09 1.66  0.54  0.25                                  -5.1   4.6   -4.9   4.60 8.52 u     
160615.82+271643.6          20.10  2.89 1.76  0.48  0.09 18.39   0.00  1.71                0.0   0.0    0.0   0.00 8.39 n     
160624.24+042136.4          18.34  1.55 0.72  0.25  0.14                    21.84          6.3   3.1    0.2   3.10 7.19 uG    
160708.97+250526.4 52813.25 19.92  1.94 1.51  0.30  0.19 18.27   0.00  1.65               -8.8   5.1  -25.2   5.10 7.51 d     
160714.66+330145.3          20.64  3.50 1.29  0.43 -0.31                                   0.0   0.0    0.0   0.00      nL    
160729.84+521905.2          17.45  1.36 0.59  0.21  0.09  0.42   0.40  1.22 21.90         -1.9   3.1   -3.4   3.10 7.16 uG    
160741.97+400107.9          18.68  3.38 1.26  0.46  0.18  0.63   0.28  2.68                0.0   0.0    0.0   0.00 8.38 n     
160807.23+304348.6 52760.31 19.93  2.68 1.17  0.37  0.05 18.44   0.00  1.49                3.0   4.3  -26.3   4.30 8.01 d     
160815.65+525632.6 51991.31 18.49  2.73 1.36  0.46  0.12                    22.16        -69.8   3.7    5.4   3.70 8.36 d     
160830.40+122024.1 53441.47 19.01  4.55 1.56  0.48  0.29                                  13.9   3.3   -6.8   3.30 8.34 d     
160947.32+094213.2 53503.38 18.77  2.58 1.38  0.43  0.26  0.61  -0.41  2.07              -18.5   3.1   -7.0   3.10 8.24 d     
161003.18+181128.0          19.09  1.96 0.84  0.22  0.08                                  -4.8   3.3   -2.9   3.30 7.13 u     
161010.45+060119.1 52757.32 16.88  1.36 0.69  0.22  0.13  0.52  -0.32  1.23 21.83         -8.8   2.7   -7.1   2.70 7.12 dG    
161100.18+334641.8          20.67  3.02 1.83  0.66  0.25                                   0.0   0.0    0.0   0.00 9.43 n     
161133.21+341907.9          20.16  2.35 1.54  0.46  0.23                                   0.0   0.0    0.0   0.00 8.36 n     
161201.18+222427.0 53082.37 18.98  2.98 1.33  0.41  0.23                                 -21.0   3.3   -3.3   3.30 8.14 d     
161226.02+281715.9 52812.29 19.30  2.24 1.21  0.39  0.19 17.67   0.00  1.62                0.9   4.1  -39.6   4.10 8.05 d     
161350.92+092644.3          20.54  4.10 1.01  0.29  0.25                                   0.0   0.0    0.0   0.00 7.51 n     
161352.07+181952.5          19.17  2.09 1.02  0.28  0.20                                   2.9   3.3    3.6   3.30 7.42 u     
161407.34+073955.1 52754.42 19.44  2.53 1.49  0.49  0.32                                  10.2   4.7  -32.6   4.70 8.38 d     
161421.99+151604.9 53169.32 20.32  2.69 1.86  0.53  0.33                                 -21.6   4.8  -16.9   4.80 8.53 d     
161447.16+050620.9 52757.42 20.14  1.73 0.99  0.29  0.22                                 -12.9  15.7   13.3  15.70 7.41 d     
161454.34+145314.7 53170.27 17.60  3.01 1.96  0.68  0.41  0.88   0.45  2.46              -16.6   2.8 -151.4   2.80 9.44 d     
161510.91+444452.5          16.75  2.01 0.87  0.24  0.15  0.49   0.16  1.38               -0.8   2.9    2.2   2.90 7.36 u     
161517.52+341835.2 52758.24 19.86  3.82 1.57  0.53  0.25                                   6.1   5.0  -46.9   5.00 8.57 d     
161609.27+162804.3          17.88  1.82 0.78  0.25  0.17  0.26  -0.12  1.48               -7.5   2.7    0.4   2.70 7.25 uG    
161657.55-010349.9 51258.48 19.08  3.12 1.72  0.61  0.23                                 -11.2   4.9  -21.5   4.90 8.62 d   1 
161801.18+505949.0          17.31  1.52 0.65  0.21  0.11  0.33   0.41  1.30 22.31         -5.7   2.8    2.0   2.80 7.18 uG    
161838.69+415724.6 53138.40 19.69  2.91 1.51  0.57  0.29                                 -63.0   4.8  -30.7   4.80 8.77 d     
161848.09+142233.4          18.27  1.83 1.66  0.64  0.41  0.84   0.12  2.32               -1.0   3.2   -1.5   3.20 9.07 u     
161943.70+151347.3          19.57  3.00 1.34  0.39  0.25                                   2.6   4.5   -2.4   4.50 8.08 u     
162004.55+220733.2 52813.26 18.57  2.85 1.52  0.50  0.29  0.61   0.20  2.20                4.0   3.3  -11.3   3.30 8.39 d     
162023.06+113130.5          20.20  2.67 1.20  0.36 -0.44                                   0.0   0.0    0.0   0.00      n     
162112.22+505005.9 53138.43 18.44  3.05 1.48  0.49  0.15                                 -58.9   3.4  -46.3   3.40 8.43 d     
162118.52+502512.3          19.65  3.67 1.90  0.49  0.19                                   0.0   0.0    0.0   0.00 8.44 n     
162201.38+144611.6          17.22  2.70 1.48  0.53  0.30  0.58   0.42  2.06                2.4   2.7   -1.1   2.70 8.49 u     
162235.13+223044.4          18.79  2.43 1.18  0.36  0.20 17.18   0.00  1.61               -2.3   3.5    0.3   3.50 7.85 u     
162257.68+304252.7 53138.37 19.55  2.38 1.39  0.54  0.08 17.97   0.00  1.58               -9.5   3.7  -35.2   3.70 8.57 d     
162408.58+191841.3 53120.42 18.51  1.37 0.67  0.23  0.07                                  -0.7   2.8  -28.9   2.80 7.12 dG    
162529.75+234408.3          20.40  3.08 1.38  0.26  0.29                                   1.2   5.5   -9.0   5.50 7.30 u     
162532.92+214607.2 52813.26 20.46  1.70 1.83  0.56  0.18                                 -11.1   5.5    4.7   5.50 8.59 dL    
162555.87+522329.9 53170.33 19.15  2.60 1.74  0.58  0.37  0.84   0.47  2.22              -19.6   4.4  -13.9   4.40 8.72 d     
162607.14+103318.2          20.63  3.30 0.75  0.32  0.03                                   0.0   0.0    0.0   0.00      nEL   
162608.25+122813.6 53170.28 19.30  2.75 1.47  0.57  0.34                                 -15.3   4.9  -31.0   4.90 8.57 d     
162739.29+383456.0 52434.38 18.93  2.86 1.54  0.52  0.35                                 -19.1   3.7    9.4   3.70 8.55 d     
162923.70+455729.5 51639.37 19.65  2.54 1.72  0.50  0.15                                 -45.0   5.5  -26.8   5.50 8.48 d   1 
162928.53+312510.9 52788.23 19.48  3.49 1.50  0.42  0.26 17.76   0.00  1.72              -12.8   3.8  -44.5   3.80 8.25 d     
162943.70+174102.0 53120.42 20.06  3.25 0.81  0.28  0.17                                  -3.2   4.9  -12.7   4.90 7.45 d     
162959.75+234228.9 52812.31 20.41  2.90 1.43  0.62  0.22                                  27.4  14.2   10.0  14.20 8.91 d     
163009.08+250806.9          19.25  3.16 1.79  0.55  0.32 17.16   0.00  2.09                1.7   4.8   -2.2   4.80 8.58 u     
163041.83+280837.2 52710.47 19.24  1.70 1.10  0.34  0.18 17.90   0.00  1.35                3.4   3.8  -19.1   3.80 7.79 d     
163045.03+004025.2 52059.34 20.01  3.40 1.81  0.53  0.23                                 -53.1   5.1  -24.2   5.10 8.42 d   1 
163132.74+355328.9 52403.42 17.41  2.89 1.68  0.52  0.16  0.62   0.52  1.94             -142.1   3.2  107.0   3.20 8.52 d     
163234.69+254836.8 52760.33 19.11  2.59 1.48  0.50  0.25 17.11   0.00  1.99              -19.5   4.7  -36.0   4.70 8.46 d     
163405.20+632810.5 53879.28 17.24  2.92 1.48  0.46  0.22  0.57   0.16  1.79              -80.6   2.8   12.7   2.80 8.36 d     
163536.12+365440.3 52434.38 18.06  1.24 0.56  0.19  0.07                                   4.4   3.1  -14.2   3.10 7.03 dG    
163543.85+134429.9 53168.28 19.86  2.02 0.50  1.00  0.08                    22.78        -11.7   3.5  -28.8   3.50      d     
163654.25+110445.6          20.68  2.44 1.71  0.38  0.29                                   0.0   0.0    0.0   0.00 7.92 n     
163718.64+274026.5 52788.33 17.66  2.56 2.00  0.69  0.38  0.90   0.43  2.42              -14.0   3.2    7.4   3.20 9.42 dE    
163734.46+261853.5 52710.47 19.02  3.51 1.63  0.60  0.21  0.79   0.35  2.16              -21.0   4.7  -45.2   4.70 8.77 d     
163800.90+354508.7          15.99  1.56 0.65  0.20  0.10  0.38   0.21  1.20 20.71         -3.4   2.7   -1.3   2.70 7.09 gG    
163833.76+223539.6          19.94  2.80 1.57  0.50  0.19                                  -2.5   4.9   -2.5   4.90 8.40 u     
164006.19+240829.1 52710.48 19.74  2.12 1.82  0.60  0.23                                  14.6   5.4  -20.4   5.40 8.79 d     
164410.81+395642.5 52053.37 18.77  3.82 1.78  0.58  0.25  0.21   0.87  2.23              -37.7   4.5   -5.8   4.50 8.83 d   1 
164619.36+383333.6 52053.37 19.72  2.29 1.34  0.46  0.23                                 -26.7   5.6  -13.9   5.60 8.36 d   1 
164650.58+405509.4          19.55  4.08 1.59  0.52  0.04                                   2.1   5.2   -0.7   5.20 8.55 u   1 
164718.14+120550.9 53147.43 19.17  1.06 0.55  0.21  0.09                                 -12.5   4.3    0.9   4.30 7.07 dG    
164834.61+211121.4 52812.32 19.62  1.63 1.90  0.57  0.13                                 -15.2   5.1    9.4   5.10 8.63 d     
164847.85+201736.4 52813.32 16.96  2.53 1.14  0.35  0.24  0.63   0.25  1.66               -3.1   2.6  -12.8   2.60 7.73 d     
164850.84+422549.9          15.86  1.67 0.80  0.23  0.09  0.39   0.07  1.31 20.74         -9.6   2.7   -4.2   2.70 7.32 g     
165059.73+332446.3 52434.40 19.60  2.52 1.99  0.53  0.27                    22.51        -14.4   5.2    7.1   5.20 8.55 dE    
165152.34+392036.3          20.72  1.38 1.70  0.62  0.08                                   0.0   0.0    0.0   0.00 9.09 nL    
165308.64+201100.9 52760.45 18.55  3.08 1.28  0.39  0.38  0.79   0.03  2.23                5.5   3.2  -24.6   3.20 8.03 d     
165356.23+233307.5          20.37  3.36 1.95  0.52  0.25                                   0.0   0.0    0.0   0.00 8.47 nL    
165532.15+410112.5          20.13  2.18 1.59  0.56  0.17                                   0.0   0.0    0.0   0.00 8.65 n   1 
165557.41+202949.7 52760.35 19.50  3.36 2.03  0.58  0.23                                   0.0   4.5  -23.7   4.50 8.59 d     
165623.02+120101.4          17.77  1.54 0.76  0.26  0.12  0.68   0.23  1.09 22.15          2.5   2.6   -2.7   2.60 7.28 uG    
165815.52+174415.2 52813.29 20.38  1.47 1.98  0.56  0.36                                  19.9   5.1   -1.0   5.10 8.53 d     
165902.30+250549.1 52788.25 19.40  4.54 1.73  0.59  0.32                                  11.6   5.5   -2.2   5.50 8.74 dE    
165904.98+252255.6          20.34  2.74 1.50  0.50  0.25                                   0.0   0.0    0.0   0.00 8.42 n     
165948.02+391241.6          19.50  2.21 1.86  0.63  0.31                                  -0.9   3.6   -8.1   3.60 9.15 u   1 
165955.97+174319.0          17.77  3.31 1.77  0.65  0.43  0.89   0.20  2.24                0.0   3.0    1.9   3.00 9.05 u     
170123.23+180831.2 52760.46 18.30  1.63 0.76  0.26  0.18  0.48  -0.12  1.78               -9.9   2.8    6.1   2.80 7.26 dG    
170219.09+351034.5 52053.38 16.00  2.41 1.07  0.27  0.18  0.56   0.16  1.53                8.7   2.8  -18.1   2.80 7.48 d   1 
170410.80+224624.4 52758.28 19.20  2.36 1.36  0.44  0.17                                 -16.0   5.0  -37.3   5.00 8.24 d     
170416.26+362525.2          18.56  1.36 0.64  0.23  0.08                    22.88          2.7   3.4   -0.8   3.40 7.27 uG    
170425.54+402322.8 53170.37 16.81  1.10 0.50  0.15  0.05  0.43  -0.18  1.01 20.87         -8.1   2.6    9.3   2.60 6.57 dG    
170554.63+285859.6 53263.11 18.43  2.13 1.84  0.70  0.41  0.75   0.40  2.36              -15.7   7.7  -14.9   7.70 9.48 d     
171303.09+285902.1 52052.41 18.71  2.90 1.67  0.58  0.38  0.74   0.24  2.31               -6.5   3.4   19.7   3.40 8.63 d   1 
171411.72+334152.9          20.60  2.79 1.96  0.60  0.15                                   0.0   0.0    0.0   0.00 8.87 n     
171502.33+313231.4 52053.40 19.37  3.00 1.53  0.47  0.19                                  -7.1   4.3  -12.8   4.30 8.34 d   1 
171606.44+275255.2 52052.41 19.41  2.57 1.53  0.47  0.27                                   5.3   4.8  -21.1   4.80 8.31 d   1 
171638.50+274937.6 52052.41 17.96  2.43 1.22  0.40  0.23  0.62   0.14  1.82 23.13        -36.5   3.1   -9.6   3.10 8.15 d   1 
171942.39+575837.7          16.85  3.38 1.16  0.39  0.28  0.62   0.09  2.08                0.0   0.0    0.0   0.00 8.13 n   1 
171955.39+322558.2          20.40  2.90 1.31  0.29  0.07                                   0.0   0.0    0.0   0.00 7.51 n     
171957.66+575005.4          16.46  1.36 1.26  0.26  0.45  0.67   0.25  2.08 20.15 18.77    0.0   3.0   -0.9   3.00 7.44 gE  1 
172038.83+575934.3          17.84  2.98 1.15  0.36  0.19  0.42  -0.17  1.93               -1.2   3.4   -2.8   3.40 8.00 u   1 
172053.91+293416.3          20.12  1.84 1.81  0.58  0.25                                   0.0   0.0    0.0   0.00 8.65 n   1 
172404.96+281850.6          15.53  1.65 0.78  0.21  0.17  0.38   0.13  1.35 20.79         -0.4   2.5    1.0   2.50 7.10 gG    
172447.99+255137.7 51639.43 17.44  2.80 1.46  0.43  0.22  0.53   0.17  1.90              -18.7   3.0  -62.5   3.00 8.20 d     
172823.74+634507.4 53879.30 18.74  3.68 1.13  0.29  0.20                    24.30         -4.6   3.2  -14.0   3.20 7.53 d   1 
172843.19+270828.6 51639.43 16.75  2.93 1.49  0.50  0.18  0.53   0.43  1.82               34.2   2.9 -113.3   2.90 8.41 d     
172909.14+594034.8 52171.13 20.23  3.04 1.70  0.50  0.29                                 -25.8   5.3  -17.8   5.30 8.47 d   1 
172949.03+264753.8 53264.13 18.47  1.47 0.78  0.29  0.10                    22.24        -20.8   2.9  -10.4   2.90 7.55 dG    
173650.55+563800.5          19.16  1.47 1.78  0.63  0.35                                  -5.2   4.8    8.1   4.80 9.04 u   1 
174253.64+253053.5 53263.13 17.94  1.10 0.56  0.18  0.08  0.76   0.38  1.24              -15.1   2.8   -5.5   2.80 6.63 dG    
174539.31+262324.3          18.65  1.34 0.65  0.22  0.11                                  -9.2   3.1   -3.8   3.10 7.03 uG    
174618.94+262216.9          16.65  1.58 0.83  0.25  0.13  0.41   0.16  1.27                2.8   2.5   -0.9   2.50 7.22 g     
174913.31+260022.2          15.15  1.78 0.86  0.30  0.14  0.49   0.16  1.39 20.95         -0.9   2.4   -4.3   2.40 7.44 g     
182854.22+203623.6          14.03  3.21 1.12 -0.29  1.11  0.57   0.22  2.07 20.63          3.9   2.5   -1.5   2.50      g     
183144.04+205203.8          14.93  3.12 1.19  0.40  0.31  0.62   0.19  1.85 21.22         -2.2   2.5    8.9   2.50 7.65 g     
183601.71+631727.4          15.92  1.24 0.61  0.21  0.06  0.34   0.08  1.18               -5.1   2.4   -2.4   2.40 7.03 gG    
183650.14+410845.9          17.87  1.83 0.74  0.24  0.10  0.08   0.19  1.54               -1.5   3.0    0.6   3.00 7.12 u     
184059.10+400327.8          17.94  1.31 0.74  0.19  0.11  0.59   1.14  1.18               -2.5   2.9   -1.8   2.90 6.71 uG    
190419.70+401520.5          13.85  3.02 1.21 -2.29  3.03  0.70   0.15  2.05               -5.0   2.4    2.8   2.40      g     
192422.61+625736.4          16.98  1.75 0.87  0.26  0.15  0.57  -0.08  1.43 22.33         -2.6   3.3   -2.6   3.30 7.26 uG    
200359.37+592620.0          16.19  2.20 0.98  0.38  0.21  0.57   0.17  1.67               -2.4   2.4    0.5   2.40 7.53 g     
201803.36+593750.8          15.70  2.52 1.14  0.43  0.26  0.61   0.13  1.83                0.9   2.4    0.5   2.40 7.55 g     
202249.89+775522.2          20.06  1.03 1.12  0.49  0.30                                   0.0   0.0    0.0   0.00 7.90 n     
203512.56+155034.1          16.46  1.66 0.65  0.45  0.19  0.49   0.07  1.61               -2.2   2.5    0.5   2.50 8.21 g     
203529.78+134317.5 53265.11 15.22  1.73 0.78  0.23  0.14  0.44   0.07  1.34                8.5   2.5    8.6   2.50 7.10 dG    
210646.08-004613.3 52172.25 19.55  1.15 0.64  0.26  0.17                    23.62         12.5   3.6   -7.2   3.60 7.20 d     
211241.10+000701.5          16.21  1.45 0.74  0.29  0.13  0.56  -0.02  1.37 21.77         -0.6   2.5   -0.4   2.50 7.30 gG    
211320.85+004211.6          20.29  2.00 1.53  0.43  0.54                    24.11          0.0   0.0    0.0   0.00      n     
211908.90-061142.6          16.70  1.44 0.71  0.28  0.16  0.65   0.16  1.17 21.92          3.2   2.8   -0.4   2.80 7.19 uG    
211908.94+103837.2          19.97  4.02 1.79  0.60  0.35                                   0.0   0.0    0.0   0.00 8.67 nL    
213230.58+002416.9          18.93  2.34 1.34  0.42  0.27                                   7.9   3.4    7.2   3.40 8.20 u     
213355.29+722029.5          16.08  2.90 1.41  0.68  0.44  0.62   0.16  2.54               -1.8   2.7    1.8   2.70      g     
213419.39-063423.8          20.10  1.68 1.17 -0.28  0.32                                   0.0   0.0    0.0   0.00      n   1 
213430.27+003119.1 52930.12 18.97  3.40 1.84  0.60  0.37  0.68   0.30  2.43               -6.5   4.5  -17.3   4.50 8.72 d   1 
213555.56+101659.9 52170.19 19.06  2.72 2.02  0.52  0.27  0.86   0.77  1.95               23.2   4.8  -26.0   4.80 8.47 d     
213600.87-004534.0          18.43  3.10 1.59  0.51  0.24  0.66   1.04  1.90                0.0   0.0    0.0   0.00 8.44 n   1 
214028.39-003915.1 52172.27 19.95  4.40 1.06  0.28  0.10  0.53   0.09  1.48              -26.6   5.4  -22.2   5.40 7.48 d     
214650.95+005829.3 54741.12 18.74  2.37 1.30  0.42  0.29 -0.76   1.87  1.91                0.7   3.8  -36.4   3.80 8.05 d   1 
215000.90+115343.7 51814.24 18.66  2.83 1.71  0.58  0.29  0.74   0.41  2.19              -30.7   4.4   -9.1   4.40 8.62 d   1 
215003.18-005235.6          16.32  2.83 0.99  0.32  0.29  0.59   0.12  1.78 23.05          0.9   2.8   -4.1   2.80 7.54 g   1 
215018.14-081339.3          16.78  1.67 0.69 -0.03  0.37  0.44  -0.01  1.18 22.62          6.5   2.8    3.1   2.80      uG  1 
215021.24+003548.9 52144.23 16.83  2.11 1.09  0.37  0.11  0.47   0.17  1.44 22.72         -5.2   2.9  -80.2   2.90 7.81 d     
215944.74-010630.2 52172.29 19.28  3.11 1.38  0.52  0.11  0.56   0.19  1.70               31.3   3.9   -5.0   3.90 8.40 d   1 
220258.30+442346.8          15.82  3.19 1.35  0.52  0.37  0.67   0.19  2.20                2.9   2.4   -1.0   2.40 7.74 g     
220416.21+445644.9          16.46  2.66 1.17  0.41  0.29  0.65   0.17  1.93               -2.4   2.4   -1.1   2.40 7.15 g     
220919.88-092746.4          16.86  1.73 0.72  0.21  0.17  0.68  -0.03  1.18 22.00          1.8   2.8   -4.0   2.80 7.06 u     
221450.93+011250.3 54741.14 19.86  1.73 1.56  0.53  0.10  0.80   0.43  1.58              -17.1   4.3  -25.7   4.30 8.53 d   1 
221458.64-004536.2 52172.30 18.75  2.23 0.94  0.34  0.22  0.39   0.35  1.57              -20.5   3.7  -40.5   3.70 7.61 d     
221506.15-090147.9 51790.26 18.84  2.77 1.67  0.54  0.32  0.63   0.55  2.28               13.0   3.7   -1.9   3.70 8.53 dE  1 
221528.01+065220.7 53641.21 17.51  1.54 0.85  0.29  0.14  0.44   0.08  1.47 22.39        -13.6   2.7  -10.3   2.70 7.36 dG    
221854.25+010026.1 54742.15 19.22  2.13 1.17  0.41  0.21  0.24   0.11  1.68 25.72          5.7   3.9  -17.2   3.90 8.09 d   1 
222021.91+130545.3 52170.22 20.61  1.88 1.50  0.44 -0.07                                 -12.8   7.1   81.9   7.10      d     
222445.81-005435.9 52197.25 18.70  2.64 1.52  0.50  0.17  0.62   0.20  1.80              -24.2   4.2  -55.9   4.20 8.37 d     
223025.94+122831.9          16.25  1.70 0.77  0.29  0.12  0.36   0.19  1.33 21.69          1.1   2.8    0.1   2.80 7.40 gG    
223250.78-003436.0 52936.15 19.39  2.82 1.68  0.60  0.34  0.73   0.42  2.15                4.0   3.3 -188.0   3.30 8.75 d   1 
223302.74-001715.4 52931.16 19.31  4.25 1.98  0.55  0.33  0.83  16.33  2.15                4.7   4.4  -14.9   4.40 8.55 d   1 
223321.31-003643.8          17.97  1.67 0.74  0.26  0.10                                   4.8   2.9   -2.2   2.90 7.34 uG    
223728.04+124213.8          19.77  2.06 1.63  0.51  0.26                                   0.0   0.0    0.0   0.00 8.43 n   1 
223937.82+130924.8 51814.28 17.51  2.66 1.53  0.40  0.25  0.75  -0.11  1.83 24.29         58.4   4.7    7.9   4.70 8.15 d   1 
224106.80-010125.8 52197.26 17.30  2.85 1.43  0.50  0.29  0.66   0.18  1.89               37.4   2.9   12.9   2.90 8.40 d     
224146.80-083242.9 52171.28 20.17  2.60 1.45  0.27  0.16                                  28.6   4.0   -4.0   4.00 7.43 d   1 
224408.41+005403.7 52931.17 17.77  1.55 0.80  0.26  0.16  0.37   0.11  1.28 23.16          9.7   2.9  -10.7   2.90 7.20 d     
224710.90+292728.9          17.30  1.25 0.61  0.23  0.13  0.54   0.07  1.08                1.5   2.6    0.8   2.60 7.13 uG    
225522.85+000055.0 52931.18 19.23  2.48 1.52  0.51  0.22  0.75   0.08  1.93               14.2   4.6   -3.1   4.60 8.41 d     
225534.83-100044.7          17.05  2.99 1.10  0.32  0.30  0.57   0.19  1.70                2.2   2.9    2.4   2.90 7.67 u     
225722.99-085055.7 52171.29 19.63  4.06 1.85  0.73  0.55                                 -29.2   4.9  -10.4   4.90      d   1 
230207.55+063316.1 53639.20 19.06  1.26 0.68  0.21  0.10  0.00   0.55  1.12               14.6   3.2   -3.4   3.20 6.98 dG    
230254.99+005904.4 52910.25 17.68  2.88 1.54  0.52  0.34  0.66   0.22  2.07              -30.5   3.0  -25.3   3.00 8.48 d   1 
230954.67-093736.6          18.93  2.78 1.17  0.38  0.25  0.67  -0.57  2.16               -6.1   3.8   -2.0   3.80 8.10 u   1 
231741.63+000932.8 52963.11 18.56  2.93 1.25  0.39  0.23  0.60   0.13  1.70               -2.2   3.3  -59.7   3.30 8.13 d     
231941.81-105318.3 52171.31 19.84  1.54 1.80  0.51  0.24                                  -6.2   5.6  -65.9   5.60 8.48 d   1 
232310.27+010826.3          20.45  3.15 1.82  0.57  0.15  0.68   0.92  2.02                0.0   0.0    0.0   0.00 8.61 n   1 
232539.62-003121.4          18.73  2.03 0.84  0.26  0.17  0.36   0.21  1.40               -5.3   3.3    0.6   3.30 7.33 u     
232703.11-003620.7 53288.23 17.65  2.61 1.20  0.41  0.27  0.64   0.09  1.79               14.4   2.9   -6.8   2.90 8.18 d     
232854.33-004607.8          20.33  2.59 1.56  0.52  0.14  0.53   0.63  1.67                0.0   0.0    0.0   0.00 8.50 nL    
233054.70+011212.5 54742.20 19.48  2.74 1.11  0.38  0.20  0.39   0.20  1.67               26.0   4.1  -35.3   4.10 8.06 d     
233439.64+011515.7          17.85  1.48 0.68  0.21  0.17  0.40  -0.02  1.22 22.69          3.4   2.5    3.1   2.50 7.12 uG    
233449.07-083604.2          17.24  1.63 0.75  0.26  0.12  0.04   0.45  1.39 21.91          3.2   2.4    2.4   2.40 7.39 uG    
233800.40-101437.0 51792.41 19.22  4.17 1.60  0.55  0.27                    24.15         47.5   4.8  -41.6   4.80 8.60 d     
233822.19+100659.2          19.72  1.41 0.63  0.23  0.21                                   1.7   3.3   -2.7   3.30 6.86 u     
234038.87+150841.7          18.91  2.66 1.53  0.51  0.29  0.69   0.39  1.94 22.74          7.4   3.6    3.4   3.60 8.49 u   1 
234130.75+151943.4 52144.35 17.68  1.28 0.66  0.20  0.10  0.23   0.06  1.13 22.01        -10.8   2.9  -17.5   2.90 7.08 dG    
234342.63+432616.9          17.40  1.12 0.55  0.24  0.05  0.70  -0.37  1.20                9.1   2.7   -3.5   2.70      uG    
234632.34-084824.8 51865.17 17.78  1.53 0.68  0.25  0.11  0.56   0.50  1.28 23.04         18.6   3.0   -9.1   3.00 7.35 dG    
234946.66+151724.4          16.69  2.70 1.14  0.32  0.26  0.57   0.15  1.72                3.5   2.8    1.2   2.80 7.76 g     
235151.40+363010.9          19.67  2.62 1.11  0.33 -1.30                                  -1.2   5.0    4.0   5.00      u     
235443.13+362907.1 52911.18 16.61  2.07 1.00  0.35  0.17  0.40   0.23  1.59 23.75         -0.6   2.6  -21.6   2.60 7.50 d     


==> datafile3.txt <==
Title: Innocent Bystanders: Carbon Stars from the Sloan Digital Sky Survey 
Authors Green P. 
Table: DQ White Dwarfs with SDSS Spectroscopy
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---      Name   SDSSJ Name (1)
  20- 27 F8.2   d        Epoch  ? SDSS MJD of position from SDSS DR8 (2)
  29- 33 F5.2   mag      rmag   SDSS dereddened r band PSF magnitude 
  35- 39 F5.2   mag      u-g    SDSS u-g color
  41- 45 F5.2   mag      g-r    SDSS g-r color
  47- 51 F5.2   mag      r-i    SDSS r-i color
  53- 57 F5.2   mag      i-z    SDSS i-z color
  59- 63 F5.2   mag      NUV    ? GALEX NUV magnitude
  65- 69 F5.2   mag      FUV    ? GALEX FUV magnitude
  71- 77 F7.1   mas/yr   muRA   ? Proper motion in Right Ascension
  79- 82 F4.1   mas/yr e_muRA   ? The 1{sigma} error in muRA
  84- 90 F7.1   mas/yr   muDE   ? Proper motion in Declination
  92- 95 F4.1   mas/yr e_muDE   ? The 1{sigma} error in muDE
  97- 99 A3     ---      Notes  Notes on spectral features (3)
--------------------------------------------------------------------------------
Note (1): Coordinate names are truncated. rather than rounded;
          precise astrometry is available in the SDSS archive. 
Note (2): Epoch in Modified Julian Day provided only for those objects with 
          significant proper motions as described in the text. 
Note (3): Notes on spectrum are:
    C = unusual continuum shape and/or possible composite; 
    E = emission lines; 
    L = low S/N spectrum; 
    M = detected in 2MASS; 
    P = deep molecular bandheads; 
    W = weak molecular bandheads.
--------------------------------------------------------------------------------
000705.02+282104.2 52909.37 19.57  0.34  0.14 -0.06 -0.23                43.5  4.6   -43.6  4.6     
000807.54-103405.5          18.93  0.31  0.07 -0.12 -0.04 20.29                                     
002531.50-110800.8 51792.44 18.00  0.22  0.00 -0.10 -0.17 19.18         110.7  3.1   -72.2  3.1     
010647.93+151327.6 53243.38 19.21 -0.51 -0.35 -0.32 -0.39               -15.1  3.3   -28.7  3.3     
010748.20+010240.1 52963.19 18.58  0.55  0.24  0.00 -0.01 20.66          20.6  2.9  -169.7  2.9     
015441.74+140307.9 51465.37 17.64  0.56  0.23  0.06 -0.08 20.26         165.1  2.8  -220.8  2.8     
015655.97-005036.3          18.89  0.47  0.25  0.03 -0.09                                           
020534.13+215559.7 53269.28 19.50  1.17  0.41  0.06  0.02               137.8  3.4    36.8  3.4 C   
020906.07+142520.7 53710.27 19.16  0.42  0.13 -0.02 -0.03 21.16         -23.2  2.9   -48.4  2.9     
022909.51+251024.4 55119.44 18.84  0.31  0.04 -0.05 -0.12 20.46          70.1  2.8   -11.8  2.8     
023609.38-080823.9 54057.23 19.81  0.11 -0.06 -0.10 -0.08 19.86         141.6  5.0    42.2  5.0     
023945.01+002745.0 52963.25 19.60  0.45  0.13 -0.03 -0.05               129.8  3.6   -12.2  3.6     
024332.74+010112.3 54715.46 20.28 -0.09  0.15 -0.05 -0.33                59.2  3.4  -121.5  3.4     
024802.27+340802.4 53678.43 18.46  0.72  0.37  0.14 -0.06 21.77         -33.7  3.0  -158.7  3.0     
030538.53+055734.3 53655.44 20.67  0.45  0.01  0.02 -0.11 22.63          -1.5  5.0   -40.0  5.0     
032054.11-071625.4 51465.45 19.32  0.23  0.43  0.12  0.06 21.09         123.6  3.9   -11.7  3.9 EP  
033218.22-003722.1 53270.42 18.37  0.21  0.02 -0.06 -0.11 19.62          -0.9  5.4  -173.5  5.4     
041601.25+071308.9 54040.43 19.34  0.39  0.21 -0.01 -0.16 21.15          11.8  3.3    22.4  3.3     
045032.77-002959.5          19.78 -0.01  0.14 -0.01 -0.10                                           
073703.83+645524.6 53293.47 19.52  0.37  0.11  0.00 -0.15 21.20          14.1  3.6   -57.7  3.6     
074008.45+181047.2 52668.14 19.42  0.43  0.16 -0.02 -0.08 21.73         -49.1  5.4   -65.6  5.4     
074036.47+414543.0 54057.35 19.27  0.52  0.26  0.07  0.05               -43.3  3.1  -104.3  3.1     
074204.79+434835.7 52936.41 18.73  0.19  0.09 -0.12 -0.17 20.33         -55.4  2.9   -23.9  2.9     
075000.55+232945.8 52585.40 20.08  0.49  0.09 -0.01 -0.14 21.94         -10.9  3.7   -57.6  3.7     
080405.76+075055.1 53766.30 19.59  0.22  0.12 -0.11 -0.27 21.45          31.4  4.4   -40.4  4.4     
080455.42+171443.5 53081.25 18.46  0.84  0.61  0.22  0.02 22.56           6.1  4.2  -142.1  4.2 P   
080843.15+464028.7 51640.16 19.38  0.30  1.02  0.26  0.07               104.1  3.8   -11.1  3.8 P   
082710.45+210053.3 54152.33 19.09  0.52  0.19  0.00 -0.30 21.70         -11.8  3.1   -70.1  3.1     
083231.57-040807.7 54057.41 18.41  0.03  0.45  0.17 -0.11 20.62          38.6  2.8  -122.3  2.8 P   
083310.19+363846.9 52283.39 18.96  0.23  0.08 -0.03 -0.15                50.4  4.3   -57.9  4.3     
083815.75+112118.8 53710.42 19.11  0.27  0.16 -0.08 -0.17 20.90           3.2  4.0   -63.9  4.0     
084131.55+332915.5 52313.25 18.29  0.43  0.18  0.00 -0.04 19.92         -37.0  3.0    57.1  3.0     
084531.38+614336.4 52963.37 17.46  0.25  0.04 -0.11 -0.08 18.89          53.8  2.8   -40.9  2.8     
085239.66+042804.4          19.16  0.02 -0.12 -0.15 -0.17 19.68                                     
085506.63+063904.7 52591.48 17.77  0.37  0.09 -0.02 -0.09 19.69        -145.1  2.9    50.2  2.9     
085914.63+325712.1 52664.27 15.14  0.04 -0.06 -0.14 -0.22              -323.7  2.7    -2.8  2.7 M   
090051.91+033149.3 51960.33 18.51  0.28  0.08 -0.05 -0.14 20.10        -123.2  3.3     5.6  3.3     
090208.41+201049.9 53352.39 17.79  0.08  1.09  0.54 -0.05 21.19          97.5  2.7  -330.1  2.7 P   
090449.73+395416.4 52283.40 19.42  0.38  0.14 -0.05 -0.23 21.38           8.3  3.3   -87.2  3.3     
090514.78+090426.5 53032.35 16.75  0.25 -0.02 -0.09 -0.15 18.01 21.72   175.8  2.5  -258.7  2.5     
090632.17+470235.8 52283.26 19.44  0.25  0.91  0.42 -0.17              -110.0  3.5   -39.8  3.5 P   
091602.73+101110.4 52667.37 15.81  0.18  0.00 -0.12 -0.13 17.10 21.55   171.3  2.7   -84.7  2.7     
091830.27+484323.0 52283.27 20.29  0.01 -0.03 -0.11 -0.25 21.56         -42.8  4.0  -261.0  4.0     
092046.95+360353.5 52639.34 19.08  0.29  0.06 -0.08 -0.16 20.82          93.2  3.3   -93.5  3.3     
092153.46+342136.8 52664.28 18.60  0.22 -0.01 -0.06 -0.21                20.1  3.1   -44.9  3.1     
092208.20+292810.9 53082.29 18.47  0.24  0.05 -0.10 -0.14 20.57        -214.8  3.0  -163.8  3.0     
092356.51+184242.6 53405.23 18.33  0.47  0.15 -0.03 -0.01 20.28         -69.9  3.1  -148.9  3.1     
092909.03+331011.7 52705.27 18.39  0.09  0.42  0.18 -0.14 20.59         -54.7  3.1   -23.7  3.1 P   
093537.00+002422.0 51259.19 19.17  0.13  0.97  0.52 -0.04 22.63          37.2  5.4    71.4  5.4 P   
093937.68+520143.3 52014.17 17.21  0.20 -0.05 -0.12 -0.17 18.52         -47.0  2.7   -47.9  2.7     
094004.64+021022.6          17.13  0.38  0.13 -0.06 -0.07               -60.6 21.0   -39.5 21.0     
094014.65+090641.8          18.57  0.61  0.32  0.10 -0.18                                           
094025.33+335322.4          21.02  0.52  0.44  0.17  0.06                                       L   
094454.66+320652.6 53082.16 20.10 -0.10  0.68  0.22 -0.07 23.02           1.1  3.7   -34.7  3.7 C   
095017.10+531515.0 51962.20 15.17  0.26  0.01 -0.08 -0.16 16.59        -262.7  2.7   -32.7  2.7 M   
095137.61+624348.7 51640.22 18.87  0.18 -0.02 -0.12 -0.28 20.11         158.8 33.9   -50.9 33.9     
095405.04+091309.8 52667.28 19.64 -0.08 -0.07 -0.21 -0.35 20.61         -31.2  3.6   -76.8  3.6     
095442.91+091352.3 52667.28 19.72 -0.07  0.40  0.05 -0.30 21.42         -41.4  3.8    37.2  3.8 E   
095934.95+453725.4 52313.30 19.80  0.39  0.12 -0.04 -0.05 21.57         -17.3  3.8    -0.3  3.8     
100059.82+100531.6 52622.47 19.15  0.04  0.15 -0.07 -0.04 20.31          45.5  3.1   -60.4  3.1     
101009.54+230017.4 53359.51 18.51  0.25 -0.09 -0.10 -0.11 19.71 21.92    45.8  3.0   -76.7  3.0     
101219.90+004019.7 51259.22 17.81  0.12 -0.10 -0.14 -0.17 18.73 21.55     8.1  3.0    10.8  3.0     
101509.58+351813.8 52755.19 19.00  0.28  0.00 -0.08 -0.17 20.42          31.9  3.3   -61.1  3.3     
101738.34+353045.5          19.83 -0.08 -0.10 -0.21 -0.23 20.32                                     
101750.38+373637.5 52705.30 18.87  0.45  0.05  0.02 -0.11 20.83         179.0  3.2  -103.4  3.2     
102635.07+272507.6 53352.45 18.88  0.23 -0.02 -0.08 -0.10 20.09          -2.8  3.1   -37.2  3.1     
102801.75+351257.9 53082.33 18.56  0.31  0.83  0.12 -0.07 22.13         -98.1  3.2  -165.9  3.2 P   
102836.21+253732.8 53360.40 18.75  0.38  0.27  0.02 -0.03 20.80         -34.7  3.3    45.5  3.3     
103242.42+350937.2          18.68  0.19 -0.01 -0.05 -0.21                                           
103952.05+180323.9 53500.20 19.27 -4.50  5.85  0.10 -0.15                 4.2  3.1   -74.7  3.1 C   
104204.27+583347.7 52014.20 18.99  0.40  0.10 -0.08 -0.03 20.75         -81.7  3.4   -53.4  3.4     
104346.74+030318.4          19.16  0.47  0.18  0.00 -0.01 20.91                                     
104426.27+301918.9          19.57  0.40  0.17 -0.01 -0.07                                           
104559.14+590448.3 52318.39 17.70 -0.01  0.10 -0.03 -0.16             -1024.1  2.8 -1465.0  2.8     
105248.61+591150.3 52014.20 18.31  0.27  0.02 -0.08 -0.13 19.66 24.44    28.7  3.1    16.0  3.1     
110759.46+405910.8          17.13  0.44  0.13 -0.01 -0.10 18.99                                     
111639.67-122858.9 53744.49 20.49  0.26  0.05  0.02 -1.59               -55.7  4.7    -5.0  4.7     
112010.61-110259.5 53744.50 19.68  0.09 -0.06 -0.18 -0.03 20.79         -57.5  3.2    14.1  3.2     
112023.61+425200.7 52724.26 18.54  0.37  0.08 -0.04 -0.12 20.56         -69.2  3.2    35.8  3.2     
112329.64+620714.3 52047.17 19.30  0.26  0.20  0.02 -0.19 21.95         -66.2  4.9    -4.9  4.9     
112524.53+310809.5          20.47 -0.11 -0.07 -0.27  0.10 20.87           7.3  4.6    11.5  4.6     
112604.28+441938.6 52724.27 18.98  0.45  0.12  0.02 -0.10 20.98        -133.9  3.2     4.2  3.2     
113127.46+073627.8 52338.25 18.39  0.38  0.04 -0.07 -0.08                -4.0  3.2   -16.4  3.2     
113837.86+285342.7          19.98  0.37  1.01  0.35 -0.07                -1.5  5.0   -12.1  5.0 P   
114056.78+154014.3 52667.47 19.02  0.56  0.26  0.03  0.00 21.93        -139.6  3.6   -50.4  3.6     
114136.53+383611.8          19.08 -0.06  0.84  0.42 -0.12 21.77          18.5  6.6    -1.2  6.6 CP  
114851.68-012612.7 51606.42 17.44 -0.01 -0.05 -0.15 -0.21 18.41         -73.7  2.8  -129.2  2.8 C   
115603.47+221229.7          18.93  0.22  0.23  0.00 -0.05 21.34                                 P   
115933.10+130031.6 52721.19 17.75  0.11  0.39  0.06 -0.10 19.77        -152.4  2.9    28.0  2.9 P   
120049.38+423726.0 52754.17 18.95  0.57  0.31 -0.01 -0.05 21.92          48.4  3.5  -125.9  3.5     
120154.70+340055.8 53108.26 17.27  0.48  0.49  0.07 -0.06 20.68          27.8  5.1     5.6  5.1 P   
121211.04+545222.6 52379.18 17.82  0.21  0.05 -0.15 -0.13 19.27          72.4  3.0  -131.4  3.0     
122545.88+470612.9 52704.38 19.09  0.21  0.49  0.18 -0.04 21.48        -165.8  3.5    11.4  3.5 P   
123313.48+082403.0 52730.27 18.35  0.49  0.32  0.04 -0.03 21.14        -176.3  3.2   142.1  3.2     
123347.60+125346.0          17.14  0.55  0.15 -0.03 -0.05 19.42                                     
123534.86+391820.3 53032.48 17.25  0.14 -0.14 -0.12 -0.19 18.11 22.46    55.3  2.8   -57.8  2.8     
123752.12+415625.8 52754.19 17.12  0.07  0.64  0.28 -0.10              -352.8  2.9   346.3  2.9 P   
124018.47+274835.2          20.24  0.05  0.03 -0.01  0.11 21.69                                     
124338.97+360728.9 53052.47 18.21  0.19 -0.03 -0.10 -0.21 19.44           5.2  2.7    14.7  2.7     
124433.81+270923.9 53388.39 18.31  0.26  0.03 -0.06 -0.13 19.68          12.8  2.6     7.0  2.6     
124733.70+491524.7 52313.38 19.03  0.53  0.38  0.08 -0.03 21.50        -100.7  3.6   -14.2  3.6     
124739.05+064604.5 52730.28 18.67  0.90  1.36  0.29  0.11              -385.4  3.1    71.2  3.1     
125151.56+464627.2 52709.42 17.88  0.21 -0.06 -0.11 -0.19       22.02     9.5  3.9   -81.8  3.9     
125245.44+194311.2 53462.36 17.63  0.43  0.12  0.03 -0.05 19.64        -190.6  2.8  -125.7  2.8     
125359.61+013925.5 51669.32 19.08  0.15 -0.01 -0.13 -0.16 20.63          -5.8  5.0   -59.0  5.0     
125934.60+275452.4 53388.40 17.50  0.13 -0.10 -0.14 -0.16 18.44 21.64   -28.5  2.7   -51.0  2.7     
130201.30+092351.6 52756.15 18.57  0.31  0.13 -0.01 -0.14 20.49          72.9  2.8   -72.3  2.8     
130945.62+444540.9 52724.32 18.84 -0.01  0.13  0.01 -0.15 20.37        -117.5  3.3   -10.7  3.3     
131146.94+292351.1 53148.27 18.51  0.24  0.93  0.59 -0.06 21.94        -385.5  3.1   327.1  3.1 P   
131930.66+140137.1 53032.44 18.89  0.28  0.07 -0.09 -0.08 20.57          97.9  3.2   -86.7  3.2     
132232.05+373032.9 53052.49 18.94  0.31  0.04 -0.03 -0.21 20.62         -31.0  3.0   -42.7  3.0     
132825.33+364016.8 53081.39 18.46  0.23 -0.02 -0.09 -0.13 19.81        -103.0  2.8   -60.2  2.8     
132931.08+074651.9 53881.16 17.29  0.28  0.00 -0.10 -0.14 18.76        -131.0  2.6   -89.0  2.6     
134716.07+501941.9 52758.15 18.84  0.19  0.06 -0.10 -0.15                29.1  3.4    13.7  3.4 P   
135516.60+363612.9 53032.52 17.64  0.24  0.02 -0.08 -0.12 18.98         -61.4  2.6    48.1  2.6     
135542.58+430053.9 52724.34 19.95 -0.08 -0.12 -0.25 -0.47 20.71         -11.9  3.4    22.9  3.4     
135628.25-000941.1 51659.27 18.27  0.41  0.33  0.03 -0.09 20.79        -146.8  3.3  -145.8  3.3 P   
135739.52+294921.5 53137.32 18.60  0.33  0.05 -0.04 -0.18 20.14         -45.6  2.8    10.9  2.8     
140051.58-015414.4 52053.26 19.62  0.01 -0.01 -0.12 -0.20 21.05        -111.5  3.9   -99.1  3.9     
140256.39+111332.3          18.72  0.36  0.10 -0.07 -0.14 20.59                                 M   
140447.44+074614.6 52757.23 18.84  0.53  0.21  0.06  0.05 21.20        -192.5  3.0    37.7  3.0     
140625.70+020447.0 51668.36 18.70  0.30  0.07 -0.03 -0.19 20.45          38.3  3.4   -85.4  3.4     
140641.04+340200.3 53052.52 17.79  0.39  0.13  0.02 -0.10 19.48          47.4  2.6   -89.2  2.6     
140723.04+203918.5 53439.43 18.64  0.21  0.01 -0.10 -0.17 19.89 21.52   -84.5  2.8   -15.7  2.8     
142531.98+180116.2 53499.35 18.60  0.24  0.00 -0.07 -0.05 20.07         -28.1  3.2   -62.8  3.2 M   
142728.30+611026.4 51639.30 16.92  0.57  0.23  0.05 -0.04 19.49        -279.8  2.9    10.8  2.9     
143144.83+375011.8 52754.25 19.05  0.61  0.28  0.03 -0.04               -70.6  3.3    20.5  3.3     
144006.80+095835.4          17.29  0.26 -0.01 -0.10 -0.12 18.71                                     
144152.14+234704.1          19.12  0.33  0.13 -0.03 -0.07 21.31                                     
144407.25+043446.7 51674.39 19.69  0.00 -0.10 -0.14 -0.33 20.94          22.1  4.1   -33.0  4.1     
144537.12+185120.6 53439.46 19.09  0.19  0.01  0.08 -0.41 20.40         -95.9  3.0   -34.6  3.0     
144808.07-004755.8 51258.41 18.28  0.41  0.15  0.00 -0.12               -42.5  3.5     0.5  3.5     
145023.96+635053.8 51661.29 19.63  0.29  0.04 -0.14  0.12 20.98         -52.6  3.9    -1.5  3.9     
145725.27+210747.3 53170.21 18.68  0.57  0.46  0.13  0.02               -36.2  2.9  -107.2  2.9     
150126.78+210056.9 53168.21 18.16  0.47  0.52  0.16  0.02 21.06         -32.4  2.7    57.3  2.7 P   
150136.90+062720.5 52757.37 18.86  0.39  0.11 -0.01 -0.06 20.68          26.5 19.2  -110.1 19.2     
151417.00+142354.1 53501.21 19.27  0.05  0.45  0.13  0.04 21.77           8.1  3.3   -32.3  3.3 P   
151734.43+225618.7 53148.35 17.78  0.35  0.08 -0.05 -0.14 19.70        -108.8  2.5    60.6  2.5     
152702.59+275213.6 52815.20 19.17  0.01  0.09 -0.02 -0.17 20.77          -1.1  3.3   -64.1  3.3     
152840.08+400335.9 52788.18 18.99  0.33  0.05 -0.08 -0.03 20.83         -43.1  3.4   -96.9  3.4     
154234.73+254438.7 53081.47 19.08  0.51  0.24 -0.01 -0.15               -28.7  3.4   -81.4  3.4     
154238.98+131455.6 53499.40 18.40  0.26  0.06 -0.12 -0.14              -114.3  2.7    19.0  2.7     
154248.67+432902.4 52705.42 19.55  0.02 -0.10 -0.16 -0.25 20.04          27.5  3.5   -38.8  3.5     
154810.66+562647.7 51661.32 19.02  0.27  0.01 -0.07 -0.15 20.53          24.8  4.9   -74.0  4.9     
155155.26+082431.7 52729.37 17.88  0.53  0.14  0.03 -0.10 19.87          18.7  2.9   -64.2  2.9     
155202.39+114829.0 53499.41 18.95  0.28  0.06 -0.06 -0.18 20.67         -44.9  3.7   -35.9  3.7     
155530.18+312310.3 52812.28 19.02  0.03  0.06 -0.02 -0.13 20.27         -18.6  3.0   -27.4  3.0 C   
161650.29+161152.3 53168.26 19.83  0.31  0.11 -0.08 -0.10 21.55          38.4  4.8   -56.5  4.8     
161653.36+392444.4 52403.40 18.20  0.36  0.11 -0.05 -0.06 20.29         -91.9  3.1    19.0  3.1     
162004.04+180912.6 53846.31 18.08  0.30  0.01 -0.03 -0.16 19.41         -54.6  2.5   -86.7  2.5     
162412.33+144814.0 53148.40 19.02  0.65  0.40  0.09 -0.02 22.47        -118.8  3.1  -130.1  3.1     
163837.82+360620.2          18.86  0.41  0.14 -0.04  0.01                                           
165436.86+315754.4 52434.30 17.40  0.38  0.10 -0.03 -0.15 19.39         -65.7  2.6    35.4  2.6 M   
165538.51+372247.1 52053.37 18.55  0.17 -0.06 -0.13 -0.21 19.67         -55.4  3.3    69.9  3.3     
171341.76+324009.0 52015.34 17.30  0.25  0.06 -0.14 -0.07                98.1  2.6  -160.7  2.6 M   
183500.21+642916.9 53879.32 17.20  0.07  0.41  0.06 -0.14 19.01          92.5  2.5  -120.5  2.5 P   
183806.18+404629.8 53532.40 20.57  0.49  0.20 -0.08 -0.25               -25.3  5.2    36.0  5.2     
200209.08+601053.1 53879.35 18.64 -0.07 -0.30 -0.23 -0.31 18.18 18.66    -4.3  5.9    36.6  5.9     
204624.45-071519.0 51814.11 18.84  0.24  0.06 -0.10 -0.08 20.23          61.1  3.4   -51.9  3.4     
205316.34-070204.2 51814.12 18.74  0.10  0.45  0.14 -0.11 20.93          22.7  4.7  -104.7  4.7 P   
211130.05-003628.7          18.19  0.32  0.12  0.01 -0.07 19.96                                     
213503.31+000318.4 52930.12 19.10  0.50  0.29  0.01  0.12 21.93          68.0  3.3   -67.7  3.3     
214417.99-011422.1 52172.27 19.88  0.37  0.31 -0.02  0.11 22.43         -26.6  4.0  -100.6  4.0     
221245.22+061323.3 53639.16 19.34  0.41  0.26  0.01  0.00 21.76          85.8  3.2   -90.5  3.2     
223224.00-074434.2 51790.27 17.80  0.08  0.61  0.13 -0.10 20.45        -257.2  3.0  -134.6  3.0 P   
231030.26-005745.7 52197.28 19.01  0.20  0.14  0.00 -0.08 20.07         -24.6  3.3    13.0  3.3 P   
234132.83-010104.5 52197.30 18.32  0.13 -0.02 -0.05 -0.15 19.52 23.13    32.6  3.0   -40.1  3.0     

